Two-layer nonlinear control of DC-DC buck converters with meshed network topology

In this paper, we analyse the behaviour of a buck converter network that contains arbitrary, up to mild regularity assumptions, loads. Our analysis of the network begins with the study of the current dynamics; we propose a novel Lyapunov function for the current in closed-loop with a bounded integrator. We leverage on these results to analyse the interaction properties between voltages and bounded currents as well as between node voltages and to propose a two-layer optimal controller that keeps network voltages within a compact neighbourhood of the nominal operational voltage. We analyse the stability of the closed loop system in two ways: one considering the interconnection properties which yields a weaker ISS type property and a second that contemplates the network in closed loop with a distributed optimal controller. For the latter, we propose a novel distributed way of controlling a Laplacian network using neighbouring information which results in asymptotic stability. We demonstrate our results in a meshed topology network containing 6 power converters, each converter feeding an individual constant power load with values chaning arbitrarily within a pre-specified range.

==> figs/Lyap_data.txt <==
-0.99	-1.5607963267949	0.0215290244889328 
-0.99	-1.50788797673405	0.00409939925079805 
-0.99	-1.45497962667321	0.000353937144875971 
-0.99	-1.40207127661236	0.0003489847695613 
-0.99	-1.34916292655152	0.00278421791692907 
-0.99	-1.29625457649068	0.00721860710490918 
-0.99	-1.24334622642983	0.0134532002296766 
-0.99	-1.19043787636899	0.021385515519895 
-0.99	-1.13752952630814	0.0309600138472135 
-0.99	-1.0846211762473	0.0421474118467056 
-0.99	-1.03171282618646	0.0549348081790018 
-0.99	-0.978804476125613	0.0693205164621218 
-0.99	-0.925896126064769	0.0853111839152647 
-0.99	-0.872987776003925	0.102920119525597 
-0.99	-0.820079425943081	0.122166309844044 
-0.99	-0.767171075882237	0.143073851621859 
-0.99	-0.714262725821393	0.165671653263066 
-0.99	-0.661354375760549	0.18999332104785 
-0.99	-0.608446025699705	0.216077181354346 
-0.99	-0.555537675638861	0.24396641060673 
-0.99	-0.502629325578018	0.273709257256001 
-0.99	-0.449720975517174	0.305359348305357 
-0.99	-0.39681262545633	0.33897607865664 
-0.99	-0.343904275395486	0.374625085986412 
-0.99	-0.290995925334642	0.412378817636196 
-0.99	-0.238087575273798	0.452317199570469 
-0.99	-0.185179225212954	0.494528421151741 
-0.99	-0.13227087515211	0.539109853589967 
-0.99	-0.079362525091266	0.586169124726014 
-0.99	-0.0264541750304219	0.63582537862047 
-0.99	0.0264541750304219	0.688210755622324 
-0.99	0.079362525091266	0.743472137676708 
-0.99	0.13227087515211	0.801773215246953 
-0.99	0.185179225212954	0.86329694725521 
-0.99	0.238087575273798	0.928248505104684 
-0.99	0.290995925334642	0.99685881783955 
-0.99	0.343904275395486	1.06938887024636 
-0.99	0.39681262545633	1.14613495268932 
-0.99	0.449720975517174	1.22743512579428 
-0.99	0.502629325578017	1.31367725231083 
-0.99	0.555537675638861	1.40530907399065 
-0.99	0.608446025699706	1.50285099063859 
-0.99	0.661354375760549	1.60691245906136 
-0.99	0.714262725821393	1.71821331537843 
-0.99	0.767171075882237	1.83761190707267 
-0.99	0.820079425943081	1.96614282241765 
-0.99	0.872987776003925	2.10506843454526 
-0.99	0.925896126064769	2.2559508116438 
-0.99	0.978804476125613	2.42075448327127 
-0.99	1.03171282618646	2.60199745349895 
-0.99	1.0846211762473	2.80298048355978 
-0.99	1.13752952630815	3.02814901161697 
-0.99	1.19043787636899	3.28369197469036 
-0.99	1.24334622642983	3.57859204000498 
-0.99	1.29625457649068	3.92660930785498 
-0.99	1.34916292655152	4.35041391805495 
-0.99	1.40207127661236	4.89145526831637 
-0.99	1.45497962667321	5.63894848031896 
-0.99	1.50788797673405	6.85270890298085 
-0.99	1.5607963267949	10.5121809101575 
-0.956440677966102	-1.5607963267949	0.12592906276223 
-0.956440677966102	-1.50788797673405	0.0467699056268365 
-0.956440677966102	-1.45497962667321	0.0225157153758984 
-0.956440677966102	-1.40207127661236	0.00984147046452799 
-0.956440677966102	-1.34916292655152	0.00306523609649301 
-0.956440677966102	-1.29625457649068	0.000241337159253008 
-0.956440677966102	-1.24334622642983	0.000471661453940148 
-0.956440677966102	-1.19043787636899	0.00327122453051742 
-0.956440677966102	-1.13752952630814	0.00835220656290825 
-0.956440677966102	-1.0846211762473	0.0155335719173721 
-0.956440677966102	-1.03171282618646	0.024697740683683 
-0.956440677966102	-0.978804476125613	0.0357677086530601 
-0.956440677966102	-0.925896126064769	0.0486940652743286 
-0.956440677966102	-0.872987776003925	0.0634472159234933 
-0.956440677966102	-0.820079425943081	0.0800125282343809 
-0.956440677966102	-0.767171075882237	0.0983872148067235 
-0.956440677966102	-0.714262725821393	0.118578297916822 
-0.956440677966102	-0.661354375760549	0.140601278852422 
-0.956440677966102	-0.608446025699705	0.164479286129608 
-0.956440677966102	-0.555537675638861	0.190242563756563 
-0.956440677966102	-0.502629325578018	0.217928212637544 
-0.956440677966102	-0.449720975517174	0.247580130507817 
-0.956440677966102	-0.39681262545633	0.279249116732724 
-0.956440677966102	-0.343904275395486	0.312993122540925 
-0.956440677966102	-0.290995925334642	0.348877637511781 
-0.956440677966102	-0.238087575273798	0.386976211061833 
-0.956440677966102	-0.185179225212954	0.427371114347668 
-0.956440677966102	-0.13227087515211	0.470154154168158 
-0.956440677966102	-0.079362525091266	0.515427656682064 
-0.956440677966102	-0.0264541750304219	0.563305645560438 
-0.956440677966102	0.0264541750304219	0.613915247070703 
-0.956440677966102	0.079362525091266	0.667398364109006 
-0.956440677966102	0.13227087515211	0.723913673057111 
-0.956440677966102	0.185179225212954	0.78363901244763 
-0.956440677966102	0.238087575273798	0.846774252001668 
-0.956440677966102	0.290995925334642	0.91354475635231 
-0.956440677966102	0.343904275395486	0.984205592080197 
-0.956440677966102	0.39681262545633	1.05904667300158 
-0.956440677966102	0.449720975517174	1.13839910198016 
-0.956440677966102	0.502629325578017	1.22264305531764 
-0.956440677966102	0.555537675638861	1.31221767922916 
-0.956440677966102	0.608446025699706	1.40763364425167 
-0.956440677966102	0.661354375760549	1.50948925964514 
-0.956440677966102	0.714262725821393	1.61849142911302 
-0.956440677966102	0.767171075882237	1.73548330227615 
-0.956440677966102	0.820079425943081	1.86148136241566 
-0.956440677966102	0.872987776003925	1.99772609653571 
-0.956440677966102	0.925896126064769	2.14575268867308 
-0.956440677966102	0.978804476125613	2.30749204946867 
-0.956440677966102	1.03171282618646	2.48541927938262 
-0.956440677966102	1.0846211762473	2.68277908187746 
-0.956440677966102	1.13752952630815	2.90394157728962 
-0.956440677966102	1.19043787636899	3.15499102406809 
-0.956440677966102	1.24334622642983	3.44475833716907 
-0.956440677966102	1.29625457649068	3.78677133618898 
-0.956440677966102	1.34916292655152	4.20331765826374 
-0.956440677966102	1.40207127661236	4.73514754100975 
-0.956440677966102	1.45497962667321	5.46997146047629 
-0.956440677966102	1.50788797673405	6.66322315499316 
-0.956440677966102	1.5607963267949	10.2609656302725 
-0.922881355932203	-1.5607963267949	0.245285155091004 
-0.922881355932203	-1.50788797673405	0.104396466058351 
-0.922881355932203	-1.45497962667321	0.0596335476623966 
-0.922881355932203	-1.40207127661236	0.0342900102149697 
-0.922881355932203	-1.34916292655152	0.0183023083315317 
-0.922881355932203	-1.29625457649068	0.00822012126907201 
-0.922881355932203	-1.24334622642983	0.00244617673367864 
-0.922881355932203	-1.19043787636899	0.000112987596614419 
-0.922881355932203	-1.13752952630814	0.000700453334078005 
-0.922881355932203	-1.0846211762473	0.00387578604351352 
-0.922881355932203	-1.03171282618646	0.00941672724383924 
-0.922881355932203	-0.978804476125613	0.0171709548994735 
-0.922881355932203	-0.925896126064769	0.0270330006888673 
-0.922881355932203	-0.872987776003925	0.0389303663768651 
-0.922881355932203	-0.820079425943081	0.0528148006801914 
-0.922881355932203	-0.767171075882237	0.0686566320470636 
-0.922881355932203	-0.714262725821393	0.0864409966260529 
-0.922881355932203	-0.661354375760549	0.106165290712469 
-0.922881355932203	-0.608446025699705	0.127837444960345 
-0.922881355932203	-0.555537675638861	0.151474770961871 
-0.922881355932203	-0.502629325578018	0.177103222074563 
-0.922881355932203	-0.449720975517174	0.204756966765752 
-0.922881355932203	-0.39681262545633	0.234478208864281 
-0.922881355932203	-0.343904275395486	0.266317213150911 
-0.922881355932203	-0.290995925334642	0.300332511442843 
-0.922881355932203	-0.238087575273798	0.336591276608671 
-0.922881355932203	-0.185179225212954	0.37516986159907 
-0.922881355932203	-0.13227087515211	0.416154508801823 
-0.922881355932203	-0.079362525091266	0.459642242693588 
-0.922881355932203	-0.0264541750304219	0.50574196655588 
-0.922881355932203	0.0264541750304219	0.554575792574558 
-0.922881355932203	0.079362525091266	0.606280644596778 
-0.922881355932203	0.13227087515211	0.661010184922743 
-0.922881355932203	0.185179225212954	0.718937131695524 
-0.922881355932203	0.238087575273798	0.780256052954126 
-0.922881355932203	0.290995925334642	0.845186748920546 
-0.922881355932203	0.343904275395486	0.913978367969506 
-0.922881355932203	0.39681262545633	0.986914447369319 
-0.922881355932203	0.449720975517174	1.06431913222152 
-0.922881355932203	0.502629325578017	1.14656491237992 
-0.922881355932203	0.555537675638861	1.23408233852315 
-0.922881355932203	0.608446025699706	1.32737235192023 
-0.922881355932203	0.661354375760549	1.42702211428439 
-0.922881355932203	0.714262725821393	1.53372559690308 
-0.922881355932203	0.767171075882237	1.6483107515351 
-0.922881355932203	0.820079425943081	1.77177595646914 
-0.922881355932203	0.872987776003925	1.90533981258163 
-0.922881355932203	0.925896126064769	2.05051061975784 
-0.922881355932203	0.978804476125613	2.20918566972156 
-0.922881355932203	1.03171282618646	2.38379715932176 
-0.922881355932203	1.0846211762473	2.57753373425062 
-0.922881355932203	1.13752952630815	2.79469019701775 
-0.922881355932203	1.19043787636899	3.04124612750129 
-0.922881355932203	1.24334622642983	3.32588068838863 
-0.922881355932203	1.29625457649068	3.66188941857846 
-0.922881355932203	1.34916292655152	4.07117745252799 
-0.922881355932203	1.40207127661236	4.5937958677586 
-0.922881355932203	1.45497962667321	5.31595049468909 
-0.922881355932203	1.50788797673405	6.48869346106094 
-0.922881355932203	1.5607963267949	10.0247064044431 
-0.889322033898305	-1.5607963267949	0.372485956119261 
-0.889322033898305	-1.50788797673405	0.16986773518935 
-0.889322033898305	-1.45497962667321	0.104596088648379 
-0.889322033898305	-1.40207127661236	0.0665832586648971 
-0.889322033898305	-1.34916292655152	0.0413840892660562 
-0.889322033898305	-1.29625457649068	0.0240436140783775 
-0.889322033898305	-1.24334622642983	0.0122654007129028 
-0.889322033898305	-1.19043787636899	0.00479945936219772 
-0.889322033898305	-1.13752952630814	0.000893408804733903 
-0.889322033898305	-1.0846211762473	6.27088691408789e-05 
-0.889322033898305	-1.03171282618646	0.00198042250348124 
-0.889322033898305	-0.978804476125613	0.00641890984537341 
-0.889322033898305	-0.925896126064769	0.0132166448028924 
-0.889322033898305	-0.872987776003925	0.0222582255297226 
-0.889322033898305	-0.820079425943081	0.0334617818254893 
-0.889322033898305	-0.767171075882237	0.0467707579868899 
-0.889322033898305	-0.714262725821393	0.0621484040347701 
-0.889322033898305	-0.661354375760549	0.0795740112720018 
-0.889322033898305	-0.608446025699705	0.0990403124905688 
-0.889322033898305	-0.555537675638861	0.120551686866665 
-0.889322033898305	-0.502629325578018	0.144122940211067 
-0.889322033898305	-0.449720975517174	0.169778511723173 
-0.889322033898305	-0.39681262545633	0.197552009695326 
-0.889322033898305	-0.343904275395486	0.227486012460384 
-0.889322033898305	-0.290995925334642	0.25963209407339 
-0.889322033898305	-0.238087575273798	0.294051050854996 
-0.889322033898305	-0.185179225212954	0.330813317549958 
-0.889322033898305	-0.13227087515211	0.369999572134974 
-0.889322033898305	-0.079362525091266	0.4117015374046 
-0.889322033898305	-0.0264541750304219	0.456022996250809 
-0.889322033898305	0.0264541750304219	0.503081046777898 
-0.889322033898305	0.079362525091266	0.553007633784037 
-0.889322033898305	0.13227087515211	0.605951405487861 
-0.889322033898305	0.185179225212954	0.662079959642905 
-0.889322033898305	0.238087575273798	0.721582562606071 
-0.889322033898305	0.290995925334642	0.784673450188268 
-0.889322033898305	0.343904275395486	0.851595852558303 
-0.889322033898305	0.39681262545633	0.922626930436544 
-0.889322033898305	0.449720975517174	0.998083871162372 
-0.889322033898305	0.502629325578017	1.07833147814168 
-0.889322033898305	0.555537675638861	1.16379170651662 
-0.889322033898305	0.608446025699706	1.25495576828828 
-0.889322033898305	0.661354375760549	1.35239967762312 
-0.889322033898305	0.714262725821393	1.45680447339264 
-0.889322033898305	0.767171075882237	1.56898290949355 
-0.889322033898305	0.820079425943081	1.68991525922211 
-0.889322033898305	0.872987776003925	1.82079823732705 
-0.889322033898305	0.925896126064769	1.96311325954208 
-0.889322033898305	0.978804476125613	2.11872399867393 
-0.889322033898305	1.03171282618646	2.29001974796039 
-0.889322033898305	1.0846211762473	2.48013309532326 
-0.889322033898305	1.13752952630815	2.69328352544537 
-0.889322033898305	1.19043787636899	2.93534593963397 
-0.889322033898305	1.24334622642983	3.21484774830767 
-0.889322033898305	1.29625457649068	3.54485220966743 
-0.889322033898305	1.34916292655152	3.94688195549174 
-0.889322033898305	1.40207127661236	4.46028890320694 
-0.889322033898305	1.45497962667321	5.16977423760137 
-0.889322033898305	1.50788797673405	6.32200847582821 
-0.889322033898305	1.5607963267949	9.79629188731307 
-0.855762711864407	-1.5607963267949	0.505153664033845 
-0.855762711864407	-1.50788797673405	0.240805911206675 
-0.855762711864407	-1.45497962667321	0.155025536520689 
-0.855762711864407	-1.40207127661236	0.104343414001151 
-0.855762711864407	-1.34916292655152	0.069932777086906 
-0.855762711864407	-1.29625457649068	0.0453340137740079 
-0.855762711864407	-1.24334622642983	0.0275515315784527 
-0.855762711864407	-1.19043787636899	0.0149528380141061 
-0.855762711864407	-1.13752952630814	0.00655327116171517 
-0.855762711864407	-1.0846211762473	0.00171653858109322 
-0.855762711864407	-1.03171282618646	1.10246494483771e-05 
-0.855762711864407	-0.978804476125613	0.00113377167759804 
-0.855762711864407	-0.925896126064769	0.00486719580324241 
-0.855762711864407	-0.872987776003925	0.0110529915689053 
-0.855762711864407	-0.820079425943081	0.0195756698571116 
-0.855762711864407	-0.767171075882237	0.0303517908130411 
-0.855762711864407	-0.714262725821393	0.0433227183298118 
-0.855762711864407	-0.661354375760549	0.0584496387178598 
-0.855762711864407	-0.608446025699705	0.0757100869071172 
-0.855762711864407	-0.555537675638861	0.095095509657784 
-0.855762711864407	-0.502629325578018	0.116609565233897 
-0.855762711864407	-0.449720975517174	0.14026696356692 
-0.855762711864407	-0.39681262545633	0.166092717412695 
-0.855762711864407	-0.343904275395486	0.194121718656181 
-0.855762711864407	-0.290995925334642	0.224398583590263 
-0.855762711864407	-0.238087575273798	0.256977731987646 
-0.855762711864407	-0.185179225212954	0.291923680387171 
-0.855762711864407	-0.13227087515211	0.329311542354451 
-0.855762711864407	-0.079362525091266	0.369227739001935 
-0.855762711864407	-0.0264541750304219	0.411770932832062 
-0.855762711864407	0.0264541750304219	0.457053207867563 
-0.855762711864407	0.079362525091266	0.50520152985762 
-0.855762711864407	0.13227087515211	0.556359532939304 
-0.855762711864407	0.185179225212954	0.610689694476611 
-0.855762711864407	0.238087575273798	0.66837597914434 
-0.855762711864407	0.290995925334642	0.729627058342315 
-0.855762711864407	0.343904275395486	0.794680244033425 
-0.855762711864407	0.39681262545633	0.863806320390094 
-0.855762711864407	0.449720975517174	0.937315516989544 
-0.855762711864407	0.502629325578017	1.01556495078977 
-0.855762711864407	0.555537675638861	1.09896798139642 
-0.855762711864407	0.608446025699706	1.18800609154265 
-0.855762711864407	0.661354375760549	1.28324414784818 
-0.855762711864407	0.714262725821393	1.38535025676851 
-0.855762711864407	0.767171075882237	1.49512197433832 
-0.855762711864407	0.820079425943081	1.61352146886141 
-0.855762711864407	0.872987776003925	1.74172356895878 
-0.855762711864407	0.925896126064769	1.88118280621265 
-0.855762711864407	0.978804476125613	2.03372923451262 
-0.855762711864407	1.03171282618646	2.20170924348534 
-0.855762711864407	1.0846211762473	2.38819936328223 
-0.855762711864407	1.13752952630815	2.5973437607593 
-0.855762711864407	1.19043787636899	2.83491265865299 
-0.855762711864407	1.24334622642983	3.10928171511304 
-0.855762711864407	1.29625457649068	3.43328190764271 
-0.855762711864407	1.34916292655152	3.82805336534181 
-0.855762711864407	1.40207127661236	4.33224884554161 
-0.855762711864407	1.45497962667321	5.02906488739998 
-0.855762711864407	1.50788797673405	6.16079039748181 
-0.855762711864407	1.5607963267949	9.57334427706939 
-0.822203389830508	-1.5607963267949	0.642064919825115 
-0.822203389830508	-1.50788797673405	0.315987635100687 
-0.822203389830508	-1.45497962667321	0.209698532269684 
-0.822203389830508	-1.40207127661236	0.146347117214091 
-0.822203389830508	-1.34916292655152	0.102725012784443 
-0.822203389830508	-1.29625457649068	0.070867961346325 
-0.822203389830508	-1.24334622642983	0.0470812103206893 
-0.822203389830508	-1.19043787636899	0.0293497645427013 
-0.822203389830508	-1.13752952630814	0.016456681395383 
-0.822203389830508	-1.0846211762473	0.00761391616973256 
-0.822203389830508	-1.03171282618646	0.00228517467210271 
-0.822203389830508	-0.978804476125613	9.21813865099388e-05 
-0.822203389830508	-0.925896126064769	0.000761294680279523 
-0.822203389830508	-0.872987776003925	0.00409130548477529 
-0.822203389830508	-0.820079425943081	0.00993310576542078 
-0.822203389830508	-0.767171075882237	0.0181763715158797 
-0.822203389830508	-0.714262725821393	0.0287405805015408 
-0.822203389830508	-0.661354375760549	0.041568814040405 
-0.822203389830508	-0.608446025699705	0.0566234092003528 
-0.822203389830508	-0.555537675638861	0.0738828803255905 
-0.822203389830508	-0.502629325578018	0.0933397381334141 
-0.822203389830508	-0.449720975517174	0.114998963287353 
-0.822203389830508	-0.39681262545633	0.138876973006752 
-0.822203389830508	-0.343904275395486	0.165000972728666 
-0.822203389830508	-0.290995925334642	0.193408620983822 
-0.822203389830508	-0.238087575273798	0.224147960996983 
-0.822203389830508	-0.185179225212954	0.257277591101072 
-0.822203389830508	-0.13227087515211	0.292867060450614 
-0.822203389830508	-0.079362525091266	0.330997488475958 
-0.822203389830508	-0.0264541750304219	0.371762417290004 
-0.822203389830508	0.0264541750304219	0.415268916833916 
-0.822203389830508	0.079362525091266	0.461638973807891 
-0.822203389830508	0.13227087515211	0.511011208267434 
-0.822203389830508	0.185179225212954	0.563542977187004 
-0.822203389830508	0.238087575273798	0.619412943559297 
-0.822203389830508	0.290995925334642	0.678824214373049 
-0.822203389830508	0.343904275395486	0.742008183385233 
-0.822203389830508	0.39681262545633	0.809229258220331 
-0.822203389830508	0.449720975517174	0.880790710693404 
-0.822203389830508	0.502629325578017	0.957041971314547 
-0.822203389830508	0.555537675638861	1.03838780415291 
-0.822203389830508	0.608446025699706	1.12529996267371 
-0.822203389830508	0.661354375760549	1.21833216594993 
-0.822203389830508	0.714262725821393	1.31813958802108 
-0.822203389830508	0.767171075882237	1.42550458705977 
-0.822203389830508	0.820079425943081	1.54137122637739 
-0.822203389830508	0.872987776003925	1.66689244846721 
-0.822203389830508	0.925896126064769	1.80349590075991 
-0.822203389830508	0.978804476125613	1.952978018228 
-0.822203389830508	1.03171282618646	2.11764228688698 
-0.822203389830508	1.0846211762473	2.30050917911788 
-0.822203389830508	1.13752952630815	2.50564754394993 
-0.822203389830508	1.19043787636899	2.73872292554868 
-0.822203389830508	1.24334622642983	3.0079592297951 
-0.822203389830508	1.29625457649068	3.32595515349469 
-0.822203389830508	1.34916292655152	3.71346832306856 
-0.822203389830508	1.40207127661236	4.20845233575296 
-0.822203389830508	1.45497962667321	4.89259908507528 
-0.822203389830508	1.50788797673405	6.00381586701209 
-0.822203389830508	1.5607963267949	9.35464021470241 
-0.78864406779661	-1.5607963267949	0.782471482729886 
-0.78864406779661	-1.50788797673405	0.3946646661082 
-0.78864406779661	-1.45497962667321	0.267866835132179 
-0.78864406779661	-1.40207127661236	0.191846127540531 
-0.78864406779661	-1.34916292655152	0.139012555595479 
-0.78864406779661	-1.29625457649068	0.0998972160321419 
-0.78864406779661	-1.24334622642983	0.0701061961764249 
-0.78864406779661	-1.19043787636899	0.0472419981847957 
-0.78864406779661	-1.13752952630814	0.0298553987425501 
-0.78864406779661	-1.0846211762473	0.0170066008718714 
-0.78864406779661	-1.03171282618646	0.00805463180825633 
-0.78864406779661	-0.978804476125613	0.00254589820892101 
-0.78864406779661	-0.925896126064769	0.00015070067081558 
-0.78864406779661	-0.872987776003925	0.000624926514144003 
-0.78864406779661	-0.820079425943081	0.00378584878722935 
-0.78864406779661	-0.767171075882237	0.00949625933221704 
-0.78864406779661	-0.714262725821393	0.017653749786769 
-0.78864406779661	-0.661354375760549	0.0281832964764493 
-0.78864406779661	-0.608446025699705	0.0410320386070874 
-0.78864406779661	-0.555537675638861	0.0561655581068956 
-0.78864406779661	-0.502629325578018	0.0735652181464297 
-0.78864406779661	-0.449720975517174	0.0932262701212855 
-0.78864406779661	-0.39681262545633	0.115156535714307 
-0.78864406779661	-0.343904275395486	0.13937553391465 
-0.78864406779661	-0.290995925334642	0.165913965490881 
-0.78864406779661	-0.238087575273798	0.194813497119818 
-0.78864406779661	-0.185179225212954	0.226126808928471 
-0.78864406779661	-0.13227087515211	0.259917885660276 
-0.78864406779661	-0.079362525091266	0.29626254506348 
-0.78864406779661	-0.0264541750304219	0.335249208861443 
-0.78864406779661	0.0264541750304219	0.376979932913768 
-0.78864406779661	0.079362525091266	0.42157172487166 
-0.78864406779661	0.13227087515211	0.469158190709062 
-0.78864406779661	0.185179225212954	0.519891567010896 
-0.78864406779661	0.238087575273798	0.573945215087753 
-0.78864406779661	0.290995925334642	0.631516677517282 
-0.78864406779661	0.343904275395486	0.692831429850541 
-0.78864406779661	0.39681262545633	0.758147503164067 
-0.78864406779661	0.449720975517174	0.827761211510763 
-0.78864406779661	0.502629325578017	0.902014298952823 
-0.78864406779661	0.555537675638861	0.981302934022897 
-0.78864406779661	0.608446025699706	1.06608914091826 
-0.78864406779661	0.661354375760549	1.15691549116518 
-0.78864406779661	0.714262725821393	1.25442422638714 
-0.78864406779661	0.767171075882237	1.35938250689472 
-0.78864406779661	0.820079425943081	1.47271629100688 
-0.78864406779661	0.872987776003925	1.59555663508913 
-0.78864406779661	0.925896126064769	1.72930430242066 
-0.78864406779661	0.978804476125613	1.87572210905688 
-0.78864406779661	1.03171282618646	2.03707063740212 
-0.78864406779661	1.0846211762473	2.21631430206703 
-0.78864406779661	1.13752952630815	2.41744663425405 
-0.78864406779661	1.19043787636899	2.64602849955788 
-0.78864406779661	1.24334622642983	2.91013205159065 
-0.78864406779661	1.29625457649068	3.22212370646017 
-0.78864406779661	1.34916292655152	3.60237858790882 
-0.78864406779661	1.40207127661236	4.08815113307782 
-0.78864406779661	1.45497962667321	4.75962858986408 
-0.78864406779661	1.50788797673405	5.85033664365587 
-0.78864406779661	1.5607963267949	9.13943145944892 
-0.755084745762712	-1.5607963267949	0.925868493603677 
-0.755084745762712	-1.50788797673405	0.476332145084735 
-0.755084745762712	-1.45497962667321	0.329025585963698 
-0.755084745762712	-1.40207127661236	0.240335585835993 
-0.755084745762712	-1.34916292655152	0.178290546375539 
-0.755084745762712	-1.29625457649068	0.131916918686982 
-0.755084745762712	-1.24334622642983	0.0961216300011845 
-0.755084745762712	-1.19043787636899	0.0681246797959137 
-0.755084745762712	-1.13752952630814	0.0462445640587409 
-0.755084745762712	-1.0846211762473	0.0293897335430338 
-0.755084745762712	-1.03171282618646	0.0168145369134332 
-0.755084745762712	-0.978804476125613	0.00799006300035549 
-0.755084745762712	-0.925896126064769	0.00253055463037544 
-0.755084745762712	-0.872987776003925	0.000148995512536727 
-0.755084745762712	-0.820079425943081	0.00062903977806178 
-0.755084745762712	-0.767171075882237	0.00380659511757814 
-0.755084745762712	-0.714262725821393	0.00955736704102081 
-0.755084745762712	-0.661354375760549	0.0177882268815172 
-0.755084745762712	-0.608446025699705	0.0284311159828458 
-0.755084745762712	-0.555537675638861	0.0414386838572251 
-0.755084745762712	-0.502629325578018	0.0567811461284693 
-0.755084745762712	-0.449720975517174	0.0744440249242417 
-0.755084745762712	-0.39681262545633	0.0944265463908867 
-0.755084745762712	-0.343904275395486	0.116740543069658 
-0.755084745762712	-0.290995925334642	0.141409757966963 
-0.755084745762712	-0.238087575273798	0.168469481211678 
-0.755084745762712	-0.185179225212954	0.197966474724895 
-0.755084745762712	-0.13227087515211	0.229959158838962 
-0.755084745762712	-0.079362525091266	0.264518049620026 
-0.755084745762712	-0.0264541750304219	0.301726448401907 
-0.755084745762712	0.0264541750304219	0.341681396962643 
-0.755084745762712	0.079362525091266	0.384494923904454 
-0.755084745762712	0.13227087515211	0.430295621119715 
-0.755084745762712	0.185179225212954	0.479230604803812 
-0.755084745762712	0.238087575273798	0.531467934585232 
-0.755084745762712	0.290995925334642	0.587199588630538 
-0.755084745762712	0.343904275395486	0.646645124284872 
-0.755084745762712	0.39681262545633	0.710056196076827 
-0.755084745762712	0.449720975517174	0.777722160297146 
-0.755084745762712	0.502629325578017	0.849977074560123 
-0.755084745762712	0.555537675638861	0.927208511861907 
-0.755084745762712	0.608446025699706	1.00986876713184 
-0.755084745762712	0.661354375760549	1.09848926434945 
-0.755084745762712	0.714262725821393	1.19369931272223 
-0.755084745762712	0.767171075882237	1.2962508746987 
-0.755084745762712	0.820079425943081	1.40705180360538 
-0.755084745762712	0.872987776003925	1.52721126968008 
-0.755084745762712	0.925896126064769	1.65810315205044 
-0.755084745762712	0.978804476125613	1.80145664785479 
-0.755084745762712	1.03171282618646	1.95948943588628 
-0.755084745762712	1.0846211762473	2.13510987298521 
-0.755084745762712	1.13752952630815	2.3322361725272 
-0.755084745762712	1.19043787636899	2.5563245215361 
-0.755084745762712	1.24334622642983	2.81529532135523 
-0.755084745762712	1.29625457649068	3.12128270739466 
-0.755084745762712	1.34916292655152	3.4942793007181 
-0.755084745762712	1.40207127661236	3.97084037837169 
-0.755084745762712	1.45497962667321	4.6296485426219 
-0.755084745762712	1.50788797673405	5.69984786826867 
-0.755084745762712	1.5607963267949	8.92721315216446 
-0.721525423728814	-1.5607963267949	1.07189284070303 
-0.721525423728814	-1.50788797673405	0.560626960286823 
-0.721525423728814	-1.45497962667321	0.392811673020769 
-0.721525423728814	-1.40207127661236	0.291452380357009 
-0.721525423728814	-1.34916292655152	0.220195873381152 
-0.721525423728814	-1.29625457649068	0.166563957567375 
-0.721525423728814	-1.24334622642983	0.124764400051497 
-0.721525423728814	-1.19043787636899	0.0916346976325847 
-0.721525423728814	-1.13752952630814	0.0652610656004846 
-0.721525423728814	-1.0846211762473	0.044400202439749 
-0.721525423728814	-1.03171282618646	0.0282017782441634 
-0.721525423728814	-0.978804476125613	0.0160615640173433 
-0.721525423728814	-0.925896126064769	0.00753774481548808 
-0.721525423728814	-0.872987776003925	0.00230040073648205 
-0.721525423728814	-0.820079425943081	9.95669944466454e-05 
-0.721525423728814	-0.767171075882237	0.000744267128492099 
-0.721525423728814	-0.714262725821393	0.00408832052082561 
-0.721525423728814	-0.661354375760549	0.0100204935121383 
-0.721525423728814	-0.608446025699705	0.018457529584157 
-0.721525423728814	-0.555537675638861	0.0293391458331069 
-0.721525423728814	-0.502629325578018	0.0426244103360619 
-0.721525423728814	-0.449720975517174	0.0582891159527509 
-0.721525423728814	-0.39681262545633	0.076323893293019 
-0.721525423728814	-0.343904275395486	0.0967328884502181 
-0.721525423728814	-0.290995925334642	0.119532886668598 
-0.721525423728814	-0.238087575273798	0.14475280152909 
-0.721525423728814	-0.185179225212954	0.172433476746871 
-0.721525423728814	-0.13227087515211	0.202627768243202 
-0.721525423728814	-0.079362525091266	0.235400890402124 
-0.721525423728814	-0.0264541750304219	0.270831024167924 
-0.721525423728814	0.0264541750304219	0.309010197237071 
-0.721525423728814	0.079362525091266	0.3500454591628 
-0.721525423728814	0.13227087515211	0.394060387755921 
-0.721525423728814	0.185179225212954	0.441196978822281 
-0.721525423728814	0.238087575273798	0.491617990308264 
-0.721525423728814	0.290995925334642	0.545509835969348 
-0.721525423728814	0.343904275395486	0.603086154944757 
-0.721525423728814	0.39681262545633	0.664592225215139 
-0.721525423728814	0.449720975517174	0.730310445309081 
-0.721525423728814	0.502629325578017	0.800567186392975 
-0.721525423728814	0.555537675638861	0.87574142592647 
-0.721525423728814	0.608446025699706	0.956275729570976 
-0.721525423728814	0.661354375760549	1.04269037375927 
-0.721525423728814	0.714262725821393	1.13560173528287 
-0.721525423728814	0.767171075882237	1.23574657872823 
-0.721525423728814	0.820079425943081	1.34401465242944 
-0.721525423728814	0.872987776003925	1.46149324049657 
-0.721525423728814	0.925896126064769	1.58952933790577 
-0.721525423728814	0.978804476125613	1.72981852287825 
-0.721525423728814	1.03171282618646	1.88453557059599 
-0.721525423728814	1.0846211762473	2.05653278012894 
-0.721525423728814	1.13752952630815	2.2496530470259 
-0.721525423728814	1.19043787636899	2.46924787973988 
-0.721525423728814	1.24334622642983	2.72308592734537 
-0.721525423728814	1.29625457649068	3.02306904455472 
-0.721525423728814	1.34916292655152	3.38880734975293 
-0.721525423728814	1.40207127661236	3.85615695989112 
-0.721525423728814	1.45497962667321	4.50229583160527 
-0.721525423728814	1.50788797673405	5.55198642910703 
-0.721525423728814	1.5607963267949	8.71762218110555 
-0.687966101694915	-1.5607963267949	1.22027137163219 
-0.687966101694915	-1.50788797673405	0.647275959318735 
-0.687966101694915	-1.45497962667321	0.458951943907665 
-0.687966101694915	-1.40207127661236	0.344923358707849 
-0.687966101694915	-1.34916292655152	0.264455384216589 
-0.687966101694915	-1.29625457649068	0.203565180277592 
-0.687966101694915	-1.24334622642983	0.155761353931633 
-0.687966101694915	-1.19043787636899	0.11749889929908 
-0.687966101694915	-1.13752952630814	0.0866317509720526 
-0.687966101694915	-1.0846211762473	0.0617648551662885 
-0.687966101694915	-1.03171282618646	0.0419432034047178 
-0.687966101694915	-0.978804476125613	0.026487248864155 
-0.687966101694915	-0.925896126064769	0.0148991188304254 
-0.687966101694915	-0.872987776003925	0.00680598979025221 
-0.687966101694915	-0.820079425943081	0.0019242780406563 
-0.687966101694915	-0.767171075882237	3.61229692307681e-05 
-0.687966101694915	-0.714262725821393	0.000973457830454869 
-0.687966101694915	-0.661354375760549	0.00460694397258346 
-0.687966101694915	-0.608446025699705	0.0108381270152925 
-0.687966101694915	-0.555537675638861	0.0195937916388131 
-0.687966101694915	-0.502629325578018	0.0308218583734785 
-0.687966101694915	-0.449720975517174	0.0444883908110845 
-0.687966101694915	-0.39681262545633	0.0605754240249753 
-0.687966101694915	-0.343904275395486	0.0790794176606028 
-0.687966101694915	-0.290995925334642	0.100010199200058 
-0.687966101694915	-0.238087575273798	0.123390305676327 
-0.687966101694915	-0.185179225212954	0.149254662598671 
-0.687966101694915	-0.13227087515211	0.177650561477265 
-0.687966101694915	-0.079362525091266	0.208637915014047 
-0.687966101694915	-0.0264541750304219	0.242289783763764 
-0.687966101694915	0.0264541750304219	0.278693181341324 
-0.687966101694915	0.079362525091266	0.31795017825097 
-0.687966101694915	0.13227087515211	0.360179338221951 
-0.687966101694915	0.185179225212954	0.405517536670574 
-0.687966101694915	0.238087575273798	0.454122229861121 
-0.687966101694915	0.290995925334642	0.506174267137982 
-0.687966101694915	0.343904275395486	0.561881369434465 
-0.687966101694915	0.39681262545633	0.621482438183276 
-0.687966101694915	0.449720975517174	0.685252914150841 
-0.687966101694915	0.502629325578017	0.753511482055651 
-0.687966101694915	0.555537675638861	0.826628523820857 
-0.687966101694915	0.608446025699706	0.905036875839934 
-0.687966101694915	0.661354375760549	0.989245666998921 
-0.687966101694915	0.714262725821393	1.07985834167333 
-0.687966101694915	0.767171075882237	1.17759646658759 
-0.687966101694915	0.820079425943081	1.28333168508333 
-0.687966101694915	0.872987776003925	1.3981293951429 
-0.687966101694915	0.925896126064769	1.52330970759093 
-0.687966101694915	0.978804476125613	1.66053458173153 
-0.687966101694915	1.03171282618646	1.81193588913553 
-0.687966101694915	1.0846211762473	1.98030987110249 
-0.687966101694915	1.13752952630815	2.16942410535443 
-0.687966101694915	1.19043787636899	2.38452542177347 
-0.687966101694915	1.24334622642983	2.63323071716532 
-0.687966101694915	1.29625457649068	2.92720956554459 
-0.687966101694915	1.34916292655152	3.28568958261759 
-0.687966101694915	1.40207127661236	3.74382772524038 
-0.687966101694915	1.45497962667321	4.37729730441847 
-0.687966101694915	1.50788797673405	5.40647917377521 
-0.687966101694915	1.5607963267949	8.51038539387646 
-0.654406779661017	-1.5607963267949	1.37079168154664 
-0.654406779661017	-1.50788797673405	0.736066737335926 
-0.654406779661017	-1.45497962667321	0.527233993779841 
-0.654406779661017	-1.40207127661236	0.400536116043969 
-0.654406779661017	-1.34916292655152	0.310856674037305 
-0.654406779661017	-1.29625457649068	0.24270818197309 
-0.654406779661017	-1.24334622642983	0.18890008679705 
-0.654406779661017	-1.19043787636899	0.145504879950855 
-0.654406779661017	-1.13752952630814	0.1101442153289 
-0.654406779661017	-1.0846211762473	0.0812712868781077 
-0.654406779661017	-1.03171282618646	0.0578264075505519 
-0.654406779661017	-0.978804476125613	0.0390547126962468 
-0.654406779661017	-0.925896126064769	0.0244022718306424 
-0.654406779661017	-0.872987776003925	0.0134533578293015 
-0.654406779661017	-0.820079425943081	0.00589076807214536 
-0.654406779661017	-0.767171075882237	0.00146975779524851 
-0.654406779661017	-0.714262725821393	3.74125363798153e-07 
-0.654406779661017	-0.661354375760549	0.00133517341830851 
-0.654406779661017	-0.608446025699705	0.00536050343170769 
-0.654406779661017	-0.555537675638861	0.0119902164297993 
-0.654406779661017	-0.502629325578018	0.0211610853961751 
-0.654406779661017	-0.449720975517174	0.0328294446546977 
-0.654406779661017	-0.39681262545633	0.0469687337422117 
-0.654406779661017	-0.343904275395486	0.0635677258562675 
-0.654406779661017	-0.290995925334642	0.0826292907167973 
-0.654406779661017	-0.238087575273798	0.104169588808844 
-0.654406779661017	-0.185179225212954	0.128217627435751 
-0.654406779661017	-0.13227087515211	0.154815133696608 
-0.654406779661017	-0.079362525091266	0.18401671861125 
-0.654406779661017	-0.0264541750304219	0.215890322344885 
-0.654406779661017	0.0264541750304219	0.250517944430856 
-0.654406779661017	0.079362525091266	0.287996676324421 
-0.654406779661017	0.13227087515211	0.328440067673261 
-0.654406779661017	0.185179225212954	0.371979873504146 
-0.654406779661017	0.238087575273798	0.418768248399258 
-0.654406779661017	0.290995925334642	0.468980477291896 
-0.654406779661017	0.343904275395486	0.522818362909453 
-0.654406779661017	0.39681262545633	0.580514430136693 
-0.654406779661017	0.449720975517174	0.642337161977881 
-0.654406779661017	0.502629325578017	0.708597556703608 
-0.654406779661017	0.555537675638861	0.779657400700524 
-0.654406779661017	0.608446025699706	0.855939801094172 
-0.654406779661017	0.661354375760549	0.937942739223849 
-0.654406779661017	0.714262725821393	1.02625672704908 
-0.654406779661017	0.767171075882237	1.12158813343222 
-0.654406779661017	0.820079425943081	1.22479049672249 
-0.654406779661017	0.872987776003925	1.3369073287745 
-0.654406779661017	0.925896126064769	1.45923185626137 
-0.654406779661017	0.978804476125613	1.59339241957009 
-0.654406779661017	1.03171282618646	1.74147798666035 
-0.654406779661017	1.0846211762473	1.90622874106133 
-0.654406779661017	1.13752952630815	2.09133694266823 
-0.654406779661017	1.19043787636899	2.30194474279235 
-0.654406779661017	1.24334622642983	2.54551728597056 
-0.654406779661017	1.29625457649068	2.83349186551975 
-0.654406779661017	1.34916292655152	3.18471359446752 
-0.654406779661017	1.40207127661236	3.63364026957491 
-0.654406779661017	1.45497962667321	4.25444055621695 
-0.654406779661017	1.50788797673405	5.26311369742867 
-0.654406779661017	1.5607963267949	8.30529038563265 
-0.620847457627119	-1.5607963267949	1.52328437038898 
-0.620847457627119	-1.50788797673405	0.826829894281007 
-0.620847457627119	-1.45497962667321	0.597488422579906 
-0.620847457627119	-1.40207127661236	0.458121252307978 
-0.620847457627119	-1.34916292655152	0.359230342785912 
-0.620847457627119	-1.29625457649068	0.283823562596476 
-0.620847457627119	-1.24334622642983	0.224011198590356 
-0.620847457627119	-1.19043787636899	0.17548323953052 
-0.620847457627119	-1.13752952630814	0.135629058613638 
-0.620847457627119	-1.0846211762473	0.102750097517817 
-0.620847457627119	-1.03171282618646	0.0756819906242757 
-0.620847457627119	-0.978804476125613	0.0535945554562277 
-0.620847457627119	-0.925896126064769	0.0358778037587487 
-0.620847457627119	-0.872987776003925	0.0220731047962408 
-0.620847457627119	-0.820079425943081	0.0118296370315244 
-0.620847457627119	-0.767171075882237	0.00487577154915622 
-0.620847457627119	-0.714262725821393	0.000999669348162077 
-0.620847457627119	-0.661354375760549	3.57817919228558e-05 
-0.620847457627119	-0.608446025699705	0.00185525877601259 
-0.620847457627119	-0.555537675638861	0.00635902014867501 
-0.620847457627119	-0.502629325578018	0.0134726913467614 
-0.620847457627119	-0.449720975517174	0.0231428774262004 
-0.620847457627119	-0.39681262545633	0.0353344223873375 
-0.620847457627119	-0.343904275395486	0.0500284129798215 
-0.620847457627119	-0.290995925334642	0.0672207611614261 
-0.620847457627119	-0.238087575273798	0.0869212508692498 
-0.620847457627119	-0.185179225212954	0.109152971200721 
-0.620847457627119	-0.13227087515211	0.133952084843841 
-0.620847457627119	-0.079362525091266	0.161367901136342 
-0.620847457627119	-0.0264541750304219	0.191463239853895 
-0.620847457627119	0.0264541750304219	0.224315086448278 
-0.620847457627119	0.079362525091266	0.260015553325761 
-0.620847457627119	0.13227087515211	0.29867317605246 
-0.620847457627119	0.185179225212954	0.340414589265609 
-0.620847457627119	0.238087575273798	0.385386645865283 
-0.620847457627119	0.290995925334642	0.433759066373699 
-0.620847457627119	0.343904275395486	0.485727735312331 
-0.620847457627119	0.39681262545633	0.541518801017999 
-0.620847457627119	0.449720975517174	0.60139378873281 
-0.620847457627119	0.502629325578017	0.665656010279454 
-0.620847457627119	0.555537675638861	0.73465865650808 
-0.620847457627119	0.608446025699706	0.808815105276299 
-0.620847457627119	0.661354375760549	0.888612190376667 
-0.620847457627119	0.714262725821393	0.974627491352711 
-0.620847457627119	0.767171075882237	1.06755217920475 
-0.620847457627119	0.820079425943081	1.16822168728955 
-0.620847457627119	0.872987776003925	1.27765764133399 
-0.620847457627119	0.925896126064769	1.39712638385969 
-0.620847457627119	0.978804476125613	1.52822263633654 
-0.620847457627119	1.03171282618646	1.67299246311306 
-0.620847457627119	1.0846211762473	1.83411998994805 
-0.620847457627119	1.13752952630815	2.01522215890993 
-0.620847457627119	1.19043787636899	2.22133644273912 
-0.620847457627119	1.24334622642983	2.45977623370368 
-0.620847457627119	1.29625457649068	2.74174654442279 
-0.620847457627119	1.34916292655152	3.08570998524535 
-0.620847457627119	1.40207127661236	3.52542519283733 
-0.620847457627119	1.45497962667321	4.13355618694332 
-0.620847457627119	1.50788797673405	5.12172060001002 
-0.620847457627119	1.5607963267949	8.10216775631674 
-0.58728813559322	-1.5607963267949	1.67761164018754 
-0.58728813559322	-1.50788797673405	0.919427632182304 
-0.58728813559322	-1.45497962667321	0.669577432336186 
-0.58728813559322	-1.40207127661236	0.517540969528202 
-0.58728813559322	-1.34916292655152	0.409438592490733 
-0.58728813559322	-1.29625457649068	0.326773524176078 
-0.58728813559322	-1.24334622642983	0.260956891339877 
-0.58728813559322	-1.19043787636899	0.207296180066399 
-0.58728813559322	-1.13752952630814	0.16294848285459 
-0.58728813559322	-1.0846211762473	0.12606348911374 
-0.58728813559322	-1.03171282618646	0.0953721546542139 
-0.58728813559322	-0.978804476125613	0.0699689791724236 
-0.58728813559322	-0.925896126064769	0.0491879166430698 
-0.58728813559322	-0.872987776003925	0.0325274327193946 
-0.58728813559322	-0.820079425943081	0.0196030869471177 
-0.58728813559322	-0.767171075882237	0.0101163662592786 
-0.58728813559322	-0.714262725821393	0.00383354552717527 
-0.58728813559322	-0.661354375760549	0.000570971121752091 
-0.58728813559322	-0.608446025699705	0.000184595076532172 
-0.58728813559322	-0.555537675638861	0.00256240482376534 
-0.58728813559322	-0.502629325578018	0.00761887825356219 
-0.58728813559322	-0.449720975517174	0.0152908911539179 
-0.58728813559322	-0.39681262545633	0.0255346919886779 
-0.58728813559322	-0.343904275395486	0.0383236810595903 
-0.58728813559322	-0.290995925334642	0.0536468125622695 
-0.58728813559322	-0.238087575273798	0.0715074938858706 
-0.58728813559322	-0.185179225212954	0.0919228959219056 
-0.58728813559322	-0.13227087515211	0.114923616947289 
-0.58728813559322	-0.079362525091266	0.140553664617649 
-0.58728813559322	-0.0264541750304219	0.16887073831912 
-0.58728813559322	0.0264541750304219	0.199946809421914 
-0.58728813559322	0.079362525091266	0.233869011283315 
-0.58728813559322	0.13227087515211	0.270740865387874 
-0.58728813559322	0.185179225212954	0.310683885983286 
-0.58728813559322	0.238087575273798	0.353839624287524 
-0.58728813559322	0.290995925334642	0.400372236411717 
-0.58728813559322	0.343904275395486	0.450471688671424 
-0.58728813559322	0.39681262545633	0.50435775285552 
-0.58728813559322	0.449720975517174	0.562284996443954 
-0.58728813559322	0.502629325578017	0.624549044811515 
-0.58728813559322	0.555537675638861	0.691494493271851 
-0.58728813559322	0.608446025699706	0.763524990414641 
-0.58728813559322	0.661354375760549	0.841116222485699 
-0.58728813559322	0.714262725821393	0.924832836612559 
-0.58728813559322	0.767171075882237	1.01535080593349 
-0.58728813559322	0.820079425943081	1.11348745881281 
-0.58728813559322	0.872987776003925	1.2202425348497 
-0.58728813559322	0.925896126064769	1.33685549241423 
-0.58728813559322	0.978804476125613	1.4648874340592 
-0.58728813559322	1.03171282618646	1.60634152052198 
-0.58728813559322	1.0846211762473	1.76384581979099 
-0.58728813559322	1.13752952630815	1.94094195610784 
-0.58728813559322	1.19043787636899	2.1425627236421 
-0.58728813559322	1.24334622642983	2.37586976239302 
-0.58728813559322	1.29625457649068	2.65183580428205 
-0.58728813559322	1.34916292655152	2.98854095697939 
-0.58728813559322	1.40207127661236	3.41904469705597 
-0.58728813559322	1.45497962667321	4.0145063986259 
-0.58728813559322	1.50788797673405	4.98216208354759 
-0.58728813559322	1.5607963267949	7.90087970795703 
-0.553728813559322	-1.5607963267949	1.83365963304395 
-0.553728813559322	-1.50788797673405	1.01374609314146 
-0.553728813559322	-1.45497962667321	0.743387165150323 
-0.553728813559322	-1.40207127661236	0.578681409806284 
-0.553728813559322	-1.34916292655152	0.461367565253411 
-0.553728813559322	-1.29625457649068	0.371444208813537 
-0.553728813559322	-1.24334622642983	0.299623307147255 
-0.553728813559322	-1.19043787636899	0.240829843660136 
-0.553728813559322	-1.13752952630814	0.191988630153399 
-0.553728813559322	-1.0846211762473	0.151097603767521 
-0.553728813559322	-1.03171282618646	0.11678304174201 
-0.553728813559322	-0.978804476125613	0.0880641259464771 
-0.553728813559322	-0.925896126064769	0.0642187525852481 
-0.553728813559322	-0.872987776003925	0.0447024837004057 
-0.553728813559322	-0.820079425943081	0.0290972599205684 
-0.553728813559322	-0.767171075882237	0.0170776840272585 
-0.553728813559322	-0.714262725821393	0.00838814476404579 
-0.553728813559322	-0.661354375760549	0.00282688350943862 
-0.553728813559322	-0.608446025699705	0.00023465443490913 
-0.553728813559322	-0.555537675638861	0.000486512556713128 
-0.553728813559322	-0.502629325578018	0.00348578821822039 
-0.553728813559322	-0.449720975517174	0.00915962793949285 
-0.553728813559322	-0.39681262545633	0.0174556846478758 
-0.553728813559322	-0.343904275395486	0.0283396721972165 
-0.553728813559322	-0.290995925334642	0.0417935870209704 
-0.553728813559322	-0.238087575273798	0.057814459960349 
-0.553728813559322	-0.185179225212954	0.0764135437009475 
-0.553728813559322	-0.13227087515211	0.0976158721085935 
-0.553728813559322	-0.079362525091266	0.121460151156813 
-0.553728813559322	-0.0264541750304219	0.147998959842202 
-0.553728813559322	0.0264541750304219	0.177299255453409 
-0.553728813559322	0.079362525091266	0.209443192298727 
-0.553728813559322	0.13227087515211	0.244529277781145 
-0.553728813559322	0.185179225212954	0.28267390575882 
-0.553728813559322	0.238087575273798	0.324013325767622 
-0.553728813559322	0.290995925334642	0.368706129507592 
-0.553728813559322	0.343904275395486	0.416936365088374 
-0.553728813559322	0.39681262545633	0.468917427750899 
-0.553728813559322	0.449720975517174	0.524896927212956 
-0.553728813559322	0.502629325578017	0.585162802401433 
-0.553728813559322	0.555537675638861	0.65005105309348 
-0.553728813559322	0.608446025699706	0.71995559861084 
-0.553728813559322	0.661354375760549	0.795340977652589 
-0.553728813559322	0.714262725821393	0.876758904930265 
-0.553728813559322	0.767171075882237	0.964870155720083 
-0.553728813559322	0.820079425943081	1.06047395339394 
-0.553728813559322	0.872987776003925	1.16454815142327 
-0.553728813559322	0.925896126064769	1.27830532402663 
-0.553728813559322	0.978804476125613	1.40327295483973 
-0.553728813559322	1.03171282618646	1.54141130098876 
-0.553728813559322	1.0846211762473	1.69529237269178 
-0.553728813559322	1.13752952630815	1.8683824763636 
-0.553728813559322	1.19043787636899	2.06550972760294 
-0.553728813559322	1.24334622642983	2.29368401414022 
-0.553728813559322	1.29625457649068	2.56364578719917 
-0.553728813559322	1.34916292655152	2.89309265177129 
-0.553728813559322	1.40207127661236	3.31438492433246 
-0.553728813559322	1.45497962667321	3.89717733336634 
-0.553728813559322	1.50788797673405	4.84432429014301 
-0.553728813559322	1.5607963267949	7.70131238265519 
-0.520169491525424	-1.5607963267949	1.99133309384975 
-0.520169491525424	-1.50788797673405	1.10969002205 
-0.520169491525424	-1.45497962667321	0.818822365913848 
-0.520169491525424	-1.40207127661236	0.641447318033753 
-0.520169491525424	-1.34916292655152	0.514922005965477 
-0.520169491525424	-1.29625457649068	0.417740361400383 
-0.520169491525424	-1.24334622642983	0.33991519090402 
-0.520169491525424	-1.19043787636899	0.275988975203261 
-0.520169491525424	-1.13752952630814	0.222654245401597 
-0.520169491525424	-1.0846211762473	0.17775718637069 
-0.520169491525424	-1.03171282618646	0.139819396779193 
-0.520169491525424	-0.978804476125613	0.107784740669918 
-0.520169491525424	-0.925896126064769	0.0808750564768145 
-0.520169491525424	-0.872987776003925	0.0585030026308052 
-0.520169491525424	-0.820079425943081	0.0402169008434073 
-0.520169491525424	-0.767171075882237	0.0256644697446262 
-0.520169491525424	-0.714262725821393	0.0145682119503042 
-0.520169491525424	-0.661354375760549	0.00670826384651323 
-0.520169491525424	-0.608446025699705	0.00191018174267404 
-0.520169491525424	-0.555537675638861	3.60882390489543e-05 
-0.520169491525424	-0.502629325578018	0.000978166132266672 
-0.520169491525424	-0.449720975517174	0.00465383267445572 
-0.520169491525424	-0.39681262545633	0.0110021452564617 
-0.520169491525424	-0.343904275395486	0.0199811312842309 
-0.520169491525424	-0.290995925334642	0.0315658294290595 
-0.520169491525424	-0.238087575273798	0.0457468939842153 
-0.520169491525424	-0.185179225212954	0.0625296594293775 
-0.520169491525424	-0.13227087515211	0.0819335952192863 
-0.520169491525424	-0.079362525091266	0.103992105645366 
-0.520169491525424	-0.0264541750304219	0.128752649314672 
-0.520169491525424	0.0264541750304219	0.156277169434291 
-0.520169491525424	0.079362525091266	0.186642841263527 
-0.520169491525424	0.13227087515211	0.219943158123805 
-0.520169491525424	0.185179225212954	0.256289393483743 
-0.520169491525424	0.238087575273798	0.295812495197108 
-0.520169491525424	0.290995925334642	0.338665490552856 
-0.520169491525424	0.343904275395486	0.385026509454712 
-0.520169491525424	0.39681262545633	0.435102570595665 
-0.520169491525424	0.449720975517174	0.489134325931345 
-0.520169491525424	0.502629325578017	0.547402027940739 
-0.520169491525424	0.555537675638861	0.610233080864497 
-0.520169491525424	0.608446025699706	0.678011674756428 
-0.520169491525424	0.661354375760549	0.751191200768866 
-0.520169491525424	0.714262725821393	0.830310441197359 
-0.520169491525424	0.767171075882237	0.916014973456067 
-0.520169491525424	0.820079425943081	1.00908591592445 
-0.520169491525424	0.872987776003925	1.11047923594622 
-0.520169491525424	0.925896126064769	1.22138062358842 
-0.520169491525424	0.978804476125613	1.34328394356964 
-0.520169491525424	1.03171282618646	1.47810654940493 
-0.520169491525424	1.0846211762473	1.62836439354197 
-0.520169491525424	1.13752952630815	1.79744846456876 
-0.520169491525424	1.19043787636899	1.99008219951317 
-0.520169491525424	1.24334622642983	2.21312373383681 
-0.520169491525424	1.29625457649068	2.47708123806568 
-0.520169491525424	1.34916292655152	2.79926981451257 
-0.520169491525424	1.40207127661236	3.21135061955835 
-0.520169491525424	1.45497962667321	3.78147373605616 
-0.520169491525424	1.50788797673405	4.70811196468782 
-0.520169491525424	1.5607963267949	7.50337052530273 
-0.486610169491525	-1.5607963267949	2.15055154052166 
-0.486610169491525	-1.50788797673405	1.20717893682465 
-0.486610169491525	-1.45497962667321	0.895802552543486 
-0.486610169491525	-1.40207127661236	0.705758212127335 
-0.486610169491525	-1.34916292655152	0.570021432543657 
-0.486610169491525	-1.29625457649068	0.465581499853343 
-0.486610169491525	-1.24334622642983	0.381752060526899 
-0.486610169491525	-1.19043787636899	0.312693092612499 
-0.486610169491525	-1.13752952630814	0.254864846515907 
-0.486610169491525	-1.0846211762473	0.205961754839972 
-0.486610169491525	-1.03171282618646	0.16440073768249 
-0.486610169491525	-0.978804476125613	0.129050341259473 
-0.486610169491525	-0.925896126064769	0.0990763462344941 
-0.486610169491525	-0.872987776003925	0.0738485074273171 
-0.486610169491525	-0.820079425943081	0.0528815276323593 
-0.486610169491525	-0.767171075882237	0.035796241328107 
-0.486610169491525	-0.714262725821393	0.022293265002676 
-0.486610169491525	-0.661354375760549	0.0121346300497009 
-0.486610169491525	-0.608446025699705	0.00513069491655205 
-0.486610169491525	-0.555537675638861	0.00113064978749752 
-0.486610169491525	-0.502629325578018	1.55299124258721e-05 
-0.486610169491525	-0.449720975517174	0.00169302327553155 
-0.486610169491525	-0.39681262545633	0.00609359173116068 
-0.486610169491525	-0.343904275395486	0.0131675762373581 
-0.486610169491525	-0.290995925334642	0.0228830577032612 
-0.486610169491525	-0.238087575273798	0.0352243138741943 
-0.486610169491525	-0.185179225212954	0.0501907610239203 
-0.486610169491525	-0.13227087515211	0.0677963041960922 
-0.486610169491525	-0.079362525091266	0.0880690460000308 
-0.486610169491525	-0.0264541750304219	0.111051324653256 
-0.486610169491525	0.0264541750304219	0.136800069281286 
-0.486610169491525	0.079362525091266	0.16538747609444 
-0.486610169491525	0.13227087515211	0.196902024332577 
-0.486610169491525	0.185179225212954	0.231449867074778 
-0.486610169491525	0.238087575273798	0.269156650492707 
-0.486610169491525	0.290995925334642	0.310169837464232 
-0.486610169491525	0.343904275395486	0.354661639687163 
-0.486610169491525	0.39681262545633	0.402832699306544 
-0.486610169491525	0.449720975517174	0.454916710515847 
-0.486610169491525	0.502629325578017	0.511186239346158 
-0.486610169491525	0.555537675638861	0.571960094501626 
-0.486610169491525	0.608446025699706	0.637612736768128 
-0.486610169491525	0.661354375760549	0.708586409751257 
-0.486610169491525	0.714262725821393	0.785406963330565 
-0.486610169491525	0.767171075882237	0.868704777058165 
-0.486610169491525	0.820079425943081	0.959242864321079 
-0.486610169491525	0.872987776003925	1.05795530633529 
-0.486610169491525	0.925896126064769	1.16600090901631 
-0.486610169491525	0.978804476125613	1.28483991816566 
-0.486610169491525	1.03171282618646	1.41634678368721 
-0.486610169491525	1.0846211762473	1.56298140025826 
-0.486610169491525	1.13752952630815	1.72805943864003 
-0.486610169491525	1.19043787636899	1.91619965728951 
-0.486610169491525	1.24334622642983	2.13410843939951 
-0.486610169491525	1.29625457649068	2.39206167479829 
-0.486610169491525	1.34916292655152	2.70699196311997 
-0.486610169491525	1.40207127661236	3.10986130065034 
-0.486610169491525	1.45497962667321	3.6673151246121 
-0.486610169491525	1.50788797673405	4.57344462509875 
-0.486610169491525	1.5607963267949	7.30697365381639 
-0.453050847457627	-1.5607963267949	2.31124644721058 
-0.453050847457627	-1.50788797673405	1.30614431161631 
-0.453050847457627	-1.45497962667321	0.974259199190131 
-0.453050847457627	-1.40207127661236	0.771545566237924 
-0.453050847457627	-1.34916292655152	0.626597319138842 
-0.453050847457627	-1.29625457649068	0.514899098323309 
-0.453050847457627	-1.24334622642983	0.425065390166785 
-0.453050847457627	-1.19043787636899	0.350873670038743 
-0.453050847457627	-1.13752952630814	0.288551907647224 
-0.453050847457627	-1.0846211762473	0.23564278332626 
-0.453050847457627	-1.03171282618646	0.190458538602793 
-0.453050847457627	-0.978804476125613	0.151792401866033 
-0.453050847457627	-0.925896126064769	0.11875409600918 
-0.453050847457627	-0.872987776003925	0.0906704722408356 
-0.453050847457627	-0.820079425943081	0.0670226144383174 
-0.453050847457627	-0.767171075882237	0.0474044729285939 
-0.453050847457627	-0.714262725821393	0.0314947780720536 
-0.453050847457627	-0.661354375760549	0.0190374562698948 
-0.453050847457627	-0.608446025699705	0.00982766810743613 
-0.453050847457627	-0.555537675638861	0.00370167135295249 
-0.453050847457627	-0.502629325578018	0.000529353709591181 
-0.453050847457627	-0.449720975517174	0.000208673893613683 
-0.453050847457627	-0.39681262545633	0.00266149822286577 
-0.453050847457627	-0.343904275395486	0.00783048120749144 
-0.453050847457627	-0.290995925334642	0.0156767459944695 
-0.453050847457627	-0.238087575273798	0.0261781937811799 
-0.453050847457627	-0.185179225212954	0.0393283226354693 
-0.453050847457627	-0.13227087515211	0.0551354731899042 
-0.453050847457627	-0.079362525091266	0.0736224463717024 
-0.453050847457627	-0.0264541750304219	0.0948264600088453 
-0.453050847457627	0.0264541750304219	0.118799429145287 
-0.453050847457627	0.079362525091266	0.145608570942359 
-0.453050847457627	0.13227087515211	0.175337350558356 
-0.453050847457627	0.185179225212954	0.20808680068282 
-0.453050847457627	0.238087575273798	0.243977265805312 
-0.453050847457627	0.290995925334642	0.283150644392615 
-0.453050847457627	0.343904275395486	0.32577322993662 
-0.453050847457627	0.39681262545633	0.37203928803443 
-0.453050847457627	0.449720975517174	0.422175555117356 
-0.453050847457627	0.502629325578017	0.476446910768583 
-0.453050847457627	0.555537675638861	0.535163568155762 
-0.453050847457627	0.608446025699706	0.598690258796835 
-0.453050847457627	0.661354375760549	0.667458078750654 
-0.453050847457627	0.714262725821393	0.741979945480778 
-0.453050847457627	0.767171075882237	0.822871040677269 
-0.453050847457627	0.820079425943081	0.910876272734711 
-0.453050847457627	0.872987776003925	1.00690783674136 
-0.453050847457627	0.925896126064769	1.11209765446122 
-0.453050847457627	0.978804476125613	1.22787235277869 
-0.453050847457627	1.03171282618646	1.3560634779865 
-0.453050847457627	1.0846211762473	1.49907486699157 
-0.453050847457627	1.13752952630815	1.6601468727283 
-0.453050847457627	1.19043787636899	1.84379357508286 
-0.453050847457627	1.24334622642983	2.05656960497921 
-0.453050847457627	1.29625457649068	2.30851857154792 
-0.453050847457627	1.34916292655152	2.61619057174438 
-0.453050847457627	1.40207127661236	3.00984844175934 
-0.453050847457627	1.45497962667321	3.55463297318505 
-0.453050847457627	1.50788797673405	4.44025374552668 
-0.453050847457627	1.5607963267949	7.11205324234705 
-0.419491525423729	-1.5607963267949	2.47335912911059 
-0.419491525423729	-1.50788797673405	1.40652746161906 
-0.419491525423729	-1.45497962667321	1.05413362104786 
-0.419491525423729	-1.40207127661236	0.838750695559597 
-0.419491525423729	-1.34916292655152	0.684590980945112 
-0.419491525423729	-1.29625457649068	0.565634472004359 
-0.419491525423729	-1.24334622642983	0.469796495017754 
-0.419491525423729	-1.19043787636899	0.39047202267607 
-0.419491525423729	-1.13752952630814	0.323656743989624 
-0.419491525423729	-1.0846211762473	0.266741587023632 
-0.419491525423729	-1.03171282618646	0.21793411473418 
-0.419491525423729	-0.978804476125613	0.175952237683677 
-0.419491525423729	-0.925896126064769	0.139849620994949 
-0.419491525423729	-0.872987776003925	0.108910212265438 
-0.419491525423729	-0.820079425943081	0.0825814764553591 
-0.419491525423729	-0.767171075882237	0.0604304797401647 
-0.419491525423729	-0.714262725821393	0.042114066352515 
-0.419491525423729	-0.661354375760549	0.0273580577011723 
-0.419491525423729	-0.608446025699705	0.0159424165094039 
-0.419491525423729	-0.555537675638861	0.00769046812949108 
-0.419491525423729	-0.502629325578018	0.00246095271784051 
-0.419491525423729	-0.449720975517174	0.000142099722779459 
-0.419491525423729	-0.39681262545633	0.000647179925654627 
-0.419491525423729	-0.343904275395486	0.00391116138870853 
-0.419491525423729	-0.290995925334642	0.00988820949676128 
-0.419491525423729	-0.238087575273798	0.0185498488992489 
-0.419491525423729	-0.185179225212954	0.029883659458102 
-0.419491525423729	-0.13227087515211	0.0438924173948 
-0.419491525423729	-0.079362525091266	0.0605936219544576 
-0.419491525423729	-0.0264541750304219	0.0800193705755184 
-0.419491525423729	0.0264541750304219	0.102216564220372 
-0.419491525423729	0.079362525091266	0.127247441001362 
-0.419491525423729	0.13227087515211	0.155190451995218 
-0.419491525423729	0.185179225212954	0.186141509501945 
-0.419491525423729	0.238087575273798	0.220215656329001 
-0.419491525423729	0.290995925334642	0.257549226532081 
-0.419491525423729	0.343904275395486	0.298302595397161 
-0.419491525423729	0.39681262545633	0.342663651973399 
-0.419491525423729	0.449720975517174	0.390852174929948 
-0.419491525423729	0.502629325578017	0.443125357402092 
-0.419491525423729	0.555537675638861	0.499784817020981 
-0.419491525423729	0.608446025699706	0.561185556036625 
-0.419491525423729	0.661354375760549	0.627747522961134 
-0.419491525423729	0.714262725821393	0.699970702842075 
-0.419491525423729	0.767171075882237	0.778455079507456 
-0.419491525423729	0.820079425943081	0.863927456359427 
-0.419491525423729	0.872987776003925	0.957278142358515 
-0.419491525423729	0.925896126064769	1.05961217511721 
-0.419491525423729	0.978804476125613	1.17232256260281 
-0.419491525423729	1.03171282618646	1.29719794749687 
-0.419491525423729	1.0846211762473	1.43658610893595 
-0.419491525423729	1.13752952630815	1.59365208202766 
-0.419491525423729	1.19043787636899	1.77280526808729 
-0.419491525423729	1.24334622642983	1.98044854577 
-0.419491525423729	1.29625457649068	2.22639324350863 
-0.419491525423729	1.34916292655152	2.52680695557987 
-0.419491525423729	1.40207127661236	2.91125335807943 
-0.419491525423729	1.45497962667321	3.44336859696908 
-0.419491525423729	1.50788797673405	4.30848064116569 
-0.419491525423729	1.5607963267949	6.9185506060888 
-0.38593220338983	-1.5607963267949	2.63683912612821 
-0.38593220338983	-1.50788797673405	1.50827792673943 
-0.38593220338983	-1.45497962667321	1.13537535802321 
-0.38593220338983	-1.40207127661236	0.907323139998892 
-0.38593220338983	-1.34916292655152	0.743951957869004 
-0.38593220338983	-1.29625457649068	0.617737160803032 
-0.38593220338983	-1.24334622642983	0.515894914986346 
-0.38593220338983	-1.19043787636899	0.431437690431021 
-0.38593220338983	-1.13752952630814	0.360128895449648 
-0.38593220338983	-1.0846211762473	0.299207705838627 
-0.38593220338983	-1.03171282618646	0.24677700598319 
-0.38593220338983	-0.978804476125613	0.201479388618945 
-0.38593220338983	-0.925896126064769	0.162312461098342 
-0.38593220338983	-0.872987776003925	0.128517267407663 
-0.38593220338983	-0.820079425943081	0.0995076535900239 
-0.38593220338983	-0.767171075882237	0.0748238016693584 
-0.38593220338983	-0.714262725821393	0.0541006697505997 
-0.38593220338983	-0.661354375760549	0.0370459742500729 
-0.38593220338983	-0.608446025699705	0.0234244800289951 
-0.38593220338983	-0.555537675638861	0.0130465800236531 
-0.38593220338983	-0.502629325578018	0.00575986684371266 
-0.38593220338983	-0.449720975517174	0.00144284066956832 
-0.38593220338983	-0.39681262545633	1.76746066371774e-07 
-0.38593220338983	-0.343904275395486	0.00135915668754886 
-0.38593220338983	-0.290995925334642	0.00546698811667616 
-0.38593220338983	-0.238087575273798	0.0122888191349412 
-0.38593220338983	-0.185179225212954	0.0218063113983579 
-0.38593220338983	-0.13227087515211	0.0340166767173188 
-0.38593220338983	-0.079362525091266	0.0489321126548359 
-0.38593220338983	-0.0264541750304219	0.0665795962598146 
-0.38593220338983	0.0264541750304219	0.0870010144130797 
-0.38593220338983	0.079362525091266	0.110253626177988 
-0.38593220338983	0.13227087515211	0.136410868549703 
-0.38593220338983	0.185179225212954	0.165563533438693 
-0.38593220338983	0.238087575273798	0.197821361970313 
-0.38593220338983	0.290995925334642	0.23331512378917 
-0.38593220338983	0.343904275395486	0.272199275975325 
-0.38593220338983	0.39681262545633	0.314655331029991 
-0.38593220338983	0.449720975517174	0.360896109860164 
-0.38593220338983	0.502629325578017	0.411171119153224 
-0.38593220338983	0.555537675638861	0.465773381003824 
-0.38593220338983	0.608446025699706	0.525048168394038 
-0.38593220338983	0.661354375760549	0.589404282289238 
-0.38593220338983	0.714262725821393	0.659328775320995 
-0.38593220338983	0.767171075882237	0.735406433455266 
-0.38593220338983	0.820079425943081	0.818345955101767 
-0.38593220338983	0.872987776003925	0.909015763093294 
-0.38593220338983	0.925896126064769	1.00849401089082 
-0.38593220338983	0.978804476125613	1.11814008754454 
-0.38593220338983	1.03171282618646	1.23969973212487 
-0.38593220338983	1.0846211762473	1.37546466599796 
-0.38593220338983	1.13752952630815	1.52852460644464 
-0.38593220338983	1.19043787636899	1.70318427620934 
-0.38593220338983	1.24334622642983	1.90569480167842 
-0.38593220338983	1.29625457649068	2.14563523058696 
-0.38593220338983	1.34916292655152	2.43879065453298 
-0.38593220338983	1.40207127661236	2.81402558951714 
-0.38593220338983	1.45497962667321	3.33347153587073 
-0.38593220338983	1.50788797673405	4.17807485192233 
-0.38593220338983	1.5607963267949	6.72641528494816 
-0.352372881355932	-1.5607963267949	2.80164294955395 
-0.352372881355932	-1.50788797673405	1.6113522182679 
-0.352372881355932	-1.45497962667321	1.21794092140667 
-0.352372881355932	-1.40207127661236	0.977219410846298 
-0.352372881355932	-1.34916292655152	0.804636761201006 
-0.352372881355932	-1.29625457649068	0.671163676009815 
-0.352372881355932	-1.24334622642983	0.563317161363048 
-0.352372881355932	-1.19043787636899	0.473727184594082 
-0.352372881355932	-1.13752952630814	0.397924873317781 
-0.352372881355932	-1.0846211762473	0.332997651061732 
-0.352372881355932	-1.03171282618646	0.27694372364031 
-0.352372881355932	-0.978804476125613	0.228330365962322 
-0.352372881355932	-0.925896126064769	0.186099127609844 
-0.352372881355932	-0.872987776003925	0.149448148957998 
-0.352372881355932	-0.820079425943081	0.117757657132799 
-0.352372881355932	-0.767171075882237	0.0905409500066624 
-0.352372881355932	-0.714262725821393	0.0674110995567942 
-0.352372881355932	-0.661354375760549	0.0480577172070837 
-0.352372881355932	-0.608446025699705	0.032230369956696 
-0.352372881355932	-0.555537675638861	0.0197265183259249 
-0.352372881355932	-0.502629325578018	0.0103826073776949 
-0.352372881355932	-0.449720975517174	0.00406740802446742 
-0.352372881355932	-0.39681262545633	0.000676999974588584 
-0.352372881355932	-0.343904275395486	0.000130978394499354 
-0.352372881355932	-0.290995925334642	0.00236959314470127 
-0.352372881355932	-0.238087575273798	0.00735161577874367 
-0.352372881355932	-0.185179225212954	0.015052789746724 
-0.352372881355932	-0.13227087515211	0.025464762447948 
-0.352372881355932	-0.079362525091266	0.0385944297633244 
-0.352372881355932	-0.0264541750304219	0.0544636483522212 
-0.352372881355932	0.0264541750304219	0.0731092910138981 
-0.352372881355932	0.079362525091266	0.0945836377627241 
-0.352372881355932	0.13227087515211	0.118955111512299 
-0.352372881355932	0.185179225212954	0.146309383783552 
-0.352372881355932	0.238087575273798	0.176750894019736 
-0.352372881355932	0.290995925334642	0.21040484745437 
-0.352372881355932	0.343904275395486	0.2474197829616 
-0.352372881355932	0.39681262545633	0.287970836494694 
-0.352372881355932	0.449720975517174	0.332263871198489 
-0.352372881355932	0.502629325578017	0.380540707312466 
-0.352372881355932	0.555537675638861	0.433085771394777 
-0.352372881355932	0.608446025699706	0.490234607159562 
-0.352372881355932	0.661354375760549	0.552384868025452 
-0.352372881355932	0.714262725821393	0.620010674208024 
-0.352372881355932	0.767171075882237	0.693681613811187 
-0.352372881355932	0.820079425943081	0.774088280252216 
-0.352372881355932	0.872987776003925	0.862077210236183 
-0.352372881355932	0.925896126064769	0.958699673072541 
-0.352372881355932	0.978804476125613	1.06528143889439 
-0.352372881355932	1.03171282618646	1.18352534316097 
-0.352372881355932	1.0846211762473	1.31566704946808 
-0.352372881355932	1.13752952630815	1.46472095726973 
-0.352372881355932	1.19043787636899	1.6348871107395 
-0.352372881355932	1.24334622642983	1.83226488399494 
-0.352372881355932	1.29625457649068	2.0662010440734 
-0.352372881355932	1.34916292655152	2.3520981798942 
-0.352372881355932	1.40207127661236	2.71812164736296 
-0.352372881355932	1.45497962667321	3.2248983011805 
-0.352372881355932	1.50788797673405	4.04899288908708 
-0.352372881355932	1.5607963267949	6.53560379021564 
-0.318813559322034	-1.5607963267949	2.96773309841013 
-0.318813559322034	-1.50788797673405	1.71571283522683 
-0.318813559322034	-1.45497962667321	1.30179281022058 
-0.318813559322034	-1.40207127661236	1.04840200712415 
-0.318813559322034	-1.34916292655152	0.866607889963456 
-0.318813559322034	-1.29625457649068	0.725876516647045 
-0.318813559322034	-1.24334622642983	0.612025733170197 
-0.318813559322034	-1.19043787636899	0.517303004187589 
-0.318813559322034	-1.13752952630814	0.437007176616361 
-0.318813559322034	-1.0846211762473	0.368073921715284 
-0.318813559322034	-1.03171282618646	0.308396766727876 
-0.318813559322034	-0.978804476125613	0.256467668736146 
-0.318813559322034	-0.925896126064769	0.211172119551794 
-0.318813559322034	-0.872987776003925	0.17166535593878 
-0.318813559322034	-0.820079425943081	0.137293986106021 
-0.318813559322034	-0.767171075882237	0.107544423774413 
-0.318813559322034	-0.714262725821393	0.0820078547934355 
-0.318813559322034	-0.661354375760549	0.0603557855945412 
-0.318813559322034	-0.608446025699705	0.0423225853148437 
-0.318813559322034	-0.555537675638861	0.0276927820586432 
-0.318813559322034	-0.502629325578018	0.0162916733421239 
-0.318813559322034	-0.449720975517174	0.00797830080981304 
-0.318813559322034	-0.39681262545633	0.00264014863355725 
-0.318813559322034	-0.343904275395486	0.000189125531896218 
-0.318813559322034	-0.290995925334642	0.000558523603172921 
-0.318813559322034	-0.238087575273798	0.00370073785299254 
-0.318813559322034	-0.185179225212954	0.00958559352553649 
-0.318813559322034	-0.13227087515211	0.0181991736090236 
-0.318813559322034	-0.079362525091266	0.0295430723022595 
-0.318813559322034	-0.0264541750304219	0.0436340258750741 
-0.318813559322034	0.0264541750304219	0.0605038930451626 
-0.318813559322034	0.079362525091266	0.0801999747779068 
-0.318813559322034	0.13227087515211	0.102785679905341 
-0.318813559322034	0.185179225212954	0.128341559558857 
-0.318813559322034	0.238087575273798	0.156966751499604 
-0.318813559322034	0.290995925334642	0.188780896550016 
-0.318813559322034	0.343904275395486	0.22392661537832 
-0.318813559322034	0.39681262545633	0.262572667389843 
-0.318813559322034	0.449720975517174	0.304917957967261 
-0.318813559322034	0.502629325578017	0.351196620902155 
-0.318813559322034	0.555537675638861	0.401684487216176 
-0.318813559322034	0.608446025699706	0.456707371355532 
-0.318813559322034	0.661354375760549	0.516651779192112 
-0.318813559322034	0.714262725821393	0.581978898525501 
-0.318813559322034	0.767171075882237	0.653243119597554 
-0.318813559322034	0.820079425943081	0.731116930833113 
-0.318813559322034	0.872987776003925	0.816424982809519 
-0.318813559322034	0.925896126064769	0.91019166068471 
-0.318813559322034	0.978804476125613	1.01370911567468 
-0.318813559322034	1.03171282618646	1.12863727962752 
-0.318813559322034	1.0846211762473	1.25715575836865 
-0.318813559322034	1.13752952630815	1.40220363352527 
-0.318813559322034	1.19043787636899	1.56787627070011 
-0.318813559322034	1.24334622642983	1.76012129174191 
-0.318813559322034	1.29625457649068	1.98805318299029 
-0.318813559322034	1.34916292655152	2.26669203068587 
-0.318813559322034	1.40207127661236	2.62350403063922 
-0.318813559322034	1.45497962667321	3.11761139192071 
-0.318813559322034	1.50788797673405	3.92119725168227 
-0.318813559322034	1.5607963267949	6.34607862091357 
-0.285254237288136	-1.5607963267949	3.13507727997771 
-0.285254237288136	-1.50788797673405	1.82132748489715 
-0.285254237288136	-1.45497962667321	1.38689873174588 
-0.285254237288136	-1.40207127661236	1.1208386361134 
-0.285254237288136	-1.34916292655152	0.929833051437301 
-0.285254237288136	-1.29625457649068	0.78184338999567 
-0.285254237288136	-1.24334622642983	0.661988337688742 
-0.285254237288136	-1.19043787636899	0.562132856492493 
-0.285254237288136	-1.13752952630814	0.477343512626337 
-0.285254237288136	-1.0846211762473	0.404404225080231 
-0.285254237288136	-1.03171282618646	0.341103842526838 
-0.285254237288136	-0.978804476125613	0.285859004221366 
-0.285254237288136	-0.925896126064769	0.237499144205139 
-0.285254237288136	-0.872987776003925	0.195136595630958 
-0.285254237288136	-0.820079425943081	0.158084347790638 
-0.285254237288136	-0.767171075882237	0.125801930253559 
-0.285254237288136	-0.714262725821393	0.0978586427414725 
-0.285254237288136	-0.661354375760549	0.0739078866933941 
-0.285254237288136	-0.608446025699705	0.0536688333843874 
-0.285254237288136	-0.555537675638861	0.0369130785027576 
-0.285254237288136	-0.502629325578018	0.0234547720179486 
-0.285254237288136	-0.449720975517174	0.0131432263065545 
-0.285254237288136	-0.39681262545633	0.00585733000392164 
-0.285254237288136	-0.343904275395486	0.00150130538068909 
-0.285254237288136	-0.290995925334642	1.48677304037171e-06 
-0.285254237288136	-0.238087575273798	0.00130389263863723 
-0.285254237288136	-0.185179225212954	0.00537243001574488 
-0.285254237288136	-0.13227087515211	0.0121876174814949 
-0.285254237288136	-0.079362525091266	0.0217457475525903 
-0.285254237288136	-0.0264541750304219	0.034058436109323 
-0.285254237288136	0.0264541750304219	0.0491525277878233 
-0.285254237288136	0.079362525091266	0.0670703445044853 
-0.285254237288136	0.13227087515211	0.0878702810097792 
-0.285254237288136	0.185179225212954	0.111627768045558 
-0.285254237288136	0.238087575273798	0.138436641690869 
-0.285254237288136	0.290995925334642	0.168410978357058 
-0.285254237288136	0.343904275395486	0.201687480506437 
-0.285254237288136	0.39681262545633	0.238428530996388 
-0.285254237288136	0.449720975517174	0.278826077447429 
-0.285254237288136	0.502629325578017	0.32310656720324 
-0.285254237288136	0.555537675638861	0.371537235748971 
-0.285254237288136	0.608446025699706	0.424434168262898 
-0.285254237288136	0.661354375760549	0.482172723070168 
-0.285254237288136	0.714262725821393	0.545201155554373 
-0.285254237288136	0.767171075882237	0.614058658095317 
-0.285254237288136	0.820079425943081	0.689399614125404 
-0.285254237288136	0.872987776003925	0.772026788094251 
-0.285254237288136	0.925896126064769	0.862937681008274 
-0.285254237288136	0.978804476125613	0.963390825166374 
-0.285254237288136	1.03171282618646	1.07500324880547 
-0.285254237288136	1.0846211762473	1.19989849998061 
-0.285254237288136	1.13752952630815	1.3409403424922 
-0.285254237288136	1.19043787636899	1.50211946337212 
-0.285254237288136	1.24334622642983	1.68923173220027 
-0.285254237288136	1.29625457649068	1.91115935461857 
-0.285254237288136	1.34916292655152	2.18253991418893 
-0.285254237288136	1.40207127661236	2.53014044662689 
-0.285254237288136	1.45497962667321	3.01157851537231 
-0.285254237288136	1.50788797673405	3.79465564698886 
-0.285254237288136	1.5607963267949	6.15780748432289 
-0.251694915254237	-1.5607963267949	3.30364778767926 
-0.251694915254237	-1.50788797673405	1.92816846070144 
-0.251694915254237	-1.45497962667321	1.47323097940516 
-0.251694915254237	-1.40207127661236	1.19450159123662 
-0.251694915254237	-1.34916292655152	0.994284539045121 
-0.251694915254237	-1.29625457649068	0.83903658947827 
-0.251694915254237	-1.24334622642983	0.713177268341261 
-0.251694915254237	-1.19043787636899	0.608189034931371 
-0.251694915254237	-1.13752952630814	0.518906174770289 
-0.251694915254237	-1.0846211762473	0.441960854579154 
-0.251694915254237	-1.03171282618646	0.375037244459776 
-0.251694915254237	-0.978804476125613	0.316476665840561 
-0.251694915254237	-0.925896126064769	0.265052494992459 
-0.251694915254237	-0.872987776003925	0.219834161457111 
-0.251694915254237	-0.820079425943081	0.180101035609231 
-0.251694915254237	-0.767171075882237	0.145285762866681 
-0.251694915254237	-0.714262725821393	0.114935756823485 
-0.251694915254237	-0.661354375760549	0.0886863139262224 
-0.251694915254237	-0.608446025699705	0.0662414075879058 
-0.251694915254237	-0.555537675638861	0.0473597010808469 
-0.251694915254237	-0.502629325578018	0.0318441968277484 
-0.251694915254237	-0.449720975517174	0.0195344779372709 
-0.251694915254237	-0.39681262545633	0.0103008375082611 
-0.251694915254237	-0.343904275395486	0.0040398113634569 
-0.251694915254237	-0.290995925334642	0.000670776076882861 
-0.251694915254237	-0.238087575273798	0.000133373558257073 
-0.251694915254237	-0.185179225212954	0.00238559263992833 
-0.251694915254237	-0.13227087515211	0.00740238748794136 
-0.251694915254237	-0.079362525091266	0.0151747489368961 
-0.251694915254237	-0.0264541750304219	0.0257091724775467 
-0.251694915254237	0.0264541750304219	0.0390274886644587 
-0.251694915254237	0.079362525091266	0.0551670403650388 
-0.251694915254237	0.13227087515211	0.0741812082481922 
-0.251694915254237	0.185179225212954	0.096140302666234 
-0.251694915254237	0.238087575273798	0.121132858016108 
-0.251694915254237	0.290995925334642	0.149267386298075 
-0.251694915254237	0.343904275395486	0.180674671768528 
-0.251694915254237	0.39681262545633	0.215510720736908 
-0.251694915254237	0.449720975517174	0.253960523061572 
-0.251694915254237	0.502629325578017	0.296242839638299 
-0.251694915254237	0.555537675638861	0.342616310415741 
-0.251694915254237	0.608446025699706	0.393387291304238 
-0.251694915254237	0.661354375760549	0.4489199930822 
-0.251694915254237	0.714262725821393	0.509649738717221 
-0.251694915254237	0.767171075882237	0.576100522727055 
-0.251694915254237	0.820079425943081	0.648908623551671 
-0.251694915254237	0.872987776003925	0.728854919512957 
-0.251694915254237	0.925896126064769	0.816910027465814 
-0.251694915254237	0.978804476125613	0.914298860792039 
-0.251694915254237	1.03171282618646	1.02259554411739 
-0.251694915254237	1.0846211762473	1.14386756772655 
-0.251694915254237	1.13752952630815	1.28090337759311 
-0.251694915254237	1.19043787636899	1.4375889821781 
-0.251694915254237	1.24334622642983	1.61956849879261 
-0.251694915254237	1.29625457649068	1.83549185238083 
-0.251694915254237	1.34916292655152	2.09961412382597 
-0.251694915254237	1.40207127661236	2.43800318874852 
-0.251694915254237	1.45497962667321	2.90677196495789 
-0.251694915254237	1.50788797673405	3.66934036842943 
-0.251694915254237	1.5607963267949	5.97076267386619 
-0.218135593220339	-1.5607963267949	3.47342100231896 
-0.218135593220339	-1.50788797673405	2.03621214344389 
-0.218135593220339	-1.45497962667321	1.56076593400259 
-0.218135593220339	-1.40207127661236	1.26936725329799 
-0.218135593220339	-1.34916292655152	1.05993873359109 
-0.218135593220339	-1.29625457649068	0.897432495899018 
-0.218135593220339	-1.24334622642983	0.765568905931929 
-0.218135593220339	-1.19043787636899	0.655447920308397 
-0.218135593220339	-1.13752952630814	0.561671543852387 
-0.218135593220339	-1.0846211762473	0.480720191016224 
-0.218135593220339	-1.03171282618646	0.410173353330861 
-0.218135593220339	-0.978804476125613	0.348297034397903 
-0.218135593220339	-0.925896126064769	0.293808552717927 
-0.218135593220339	-0.872987776003925	0.245734434221412 
-0.218135593220339	-0.820079425943081	0.203320430365971 
-0.218135593220339	-0.767171075882237	0.16597230241795 
-0.218135593220339	-0.714262725821393	0.133215577843645 
-0.218135593220339	-0.661354375760549	0.104667448097199 
-0.218135593220339	-0.608446025699705	0.0800166887295723 
-0.218135593220339	-0.555537675638861	0.0590090305970842 
-0.218135593220339	-0.502629325578018	0.0414363285756961 
-0.218135593220339	-0.449720975517174	0.0271284365061354 
-0.218135593220339	-0.39681262545633	0.0159470519507485 
-0.218135593220339	-0.343904275395486	0.00778102428437253 
-0.218135593220339	-0.290995925334642	0.00254277231887326 
-0.218135593220339	-0.238087575273798	0.000165561416024659 
-0.218135593220339	-0.185179225212954	0.000601462202259605 
-0.218135593220339	-0.13227087515211	0.00381986443253562 
-0.218135593220339	-0.079362525091266	0.00980645725934989 
-0.218135593220339	-0.0264541750304219	0.0185626157839185 
-0.218135593220339	0.0264541750304219	0.0301051564792422 
-0.218135593220339	0.079362525091266	0.0444664431637402 
-0.218135593220339	0.13227087515211	0.061694842424753 
-0.218135593220339	0.185179225212954	0.0818555442250578 
-0.218135593220339	0.238087575273798	0.105031781279496 
-0.218135593220339	0.290995925334642	0.131326501177239 
-0.218135593220339	0.343904275395486	0.160864569968768 
-0.218135593220339	0.39681262545633	0.193795617415576 
-0.218135593220339	0.449720975517174	0.230297675613863 
-0.218135593220339	0.502629325578017	0.270581819011507 
-0.218135593220339	0.555537675638861	0.314898092020659 
-0.218135593220339	0.608446025699706	0.363543121283727 
-0.218135593220339	0.661354375760549	0.416869970032379 
-0.218135593220339	0.714262725821393	0.475301028818216 
-0.218135593220339	0.767171075882237	0.539345094296941 
-0.218135593220339	0.820079425943081	0.609620339916086 
-0.218135593220339	0.872987776003925	0.686885757869812 
-0.218135593220339	0.925896126064769	0.772085080861501 
-0.218135593220339	0.978804476125613	0.866409603355851 
-0.218135593220339	1.03171282618646	0.97139054636746 
-0.218135593220339	1.0846211762473	1.08903934241063 
-0.218135593220339	1.13752952630815	1.22206911963216 
-0.218135593220339	1.19043787636899	1.37426120792223 
-0.218135593220339	1.24334622642983	1.5511079723231 
-0.218135593220339	1.29625457649068	1.76102705708124 
-0.218135593220339	1.34916292655152	2.01789104040116 
-0.218135593220339	1.40207127661236	2.34706863780831 
-0.218135593220339	1.45497962667321	2.80316812148162 
-0.218135593220339	1.50788797673405	3.54522779680814 
-0.218135593220339	1.5607963267949	5.78492057034763 
-0.184576271186441	-1.5607963267949	3.64437699167434 
-0.184576271186441	-1.50788797673405	2.14543860090201 
-0.184576271186441	-1.45497962667321	1.64948366331569 
-0.184576271186441	-1.40207127661236	1.34541569007504 
-0.184576271186441	-1.34916292655152	1.12677570285273 
-0.184576271186441	-1.29625457649068	0.957011177035444 
-0.184576271186441	-1.24334622642983	0.819143318238273 
-0.184576271186441	-1.19043787636899	0.703889580401101 
-0.184576271186441	-1.13752952630814	0.605619687650163 
-0.184576271186441	-1.0846211762473	0.520662302168972 
-0.184576271186441	-1.03171282618646	0.446492236917623 
-0.184576271186441	-0.978804476125613	0.381300177670923 
-0.184576271186441	-0.925896126064769	0.323747385159072 
-0.184576271186441	-0.872987776003925	0.272817481701389 
-0.184576271186441	-0.820079425943081	0.227722599838388 
-0.184576271186441	-0.767171075882237	0.187841616684896 
-0.184576271186441	-0.714262725821393	0.152678173579482 
-0.184576271186441	-0.661354375760549	0.121831356983852 
-0.184576271186441	-0.608446025699705	0.0949747445869157 
-0.184576271186441	-0.555537675638861	0.0718411348289983 
-0.184576271186441	-0.502629325578018	0.0522112350393208 
-0.184576271186441	-0.449720975517174	0.0359051697906766 
-0.184576271186441	-0.39681262545633	0.022776041108913 
-0.184576271186441	-0.343904275395486	0.012705011920965 
-0.184576271186441	-0.290995925334642	0.00559754327654051 
-0.184576271186441	-0.238087575273798	0.00138052398946945 
-0.184576271186441	-0.185179225212954	1.06480267838535e-07 
-0.184576271186441	-0.13227087515211	0.00142011609280684 
-0.184576271186441	-0.079362525091266	0.00562094029748064 
-0.184576271186441	-0.0264541750304219	0.0125988338059671 
-0.184576271186441	0.0264541750304219	0.0223655990097025 
-0.184576271186441	0.079362525091266	0.0349486206781186 
-0.184576271186441	0.13227087515211	0.0503912513169908 
-0.184576271186441	0.185179225212954	0.0687535604995586 
-0.184576271186441	0.238087575273798	0.0901134792585605 
-0.184576271186441	0.290995925334642	0.114568390772081 
-0.184576271186441	0.343904275395486	0.142237242884684 
-0.184576271186441	0.39681262545633	0.173263288809921 
-0.184576271186441	0.449720975517174	0.207817602881831 
-0.184576271186441	0.502629325578017	0.246103573100391 
-0.184576271186441	0.555537675638861	0.288362648341254 
-0.184576271186441	0.608446025699706	0.334881725978893 
-0.184576271186441	0.661354375760549	0.386002721698235 
-0.184576271186441	0.714262725821393	0.442135093634888 
-0.184576271186441	0.767171075882237	0.503772440582504 
-0.184576271186441	0.820079425943081	0.571514830996178 
-0.184576271186441	0.872987776003925	0.646099370942343 
-0.184576271186441	0.925896126064769	0.728442908972865 
-0.184576271186441	0.978804476125613	0.81970312063534 
-0.184576271186441	1.03171282618646	0.921368323333207 
-0.184576271186441	1.0846211762473	1.03539389181039 
-0.184576271186441	1.13752952630815	1.1644176363869 
-0.184576271186441	1.19043787636899	1.31211620838204 
-0.184576271186441	1.24334622642983	1.48383022056926 
-0.184576271186441	1.29625457649068	1.68774503649732 
-0.184576271186441	1.34916292655152	1.93735073169203 
-0.184576271186441	1.40207127661236	2.25731686158377 
-0.184576271186441	1.45497962667321	2.70074705272103 
-0.184576271186441	1.50788797673405	3.42229799990253 
-0.184576271186441	1.5607963267949	5.60026124154475 
-0.151016949152542	-1.5607963267949	3.81649918987197 
-0.151016949152542	-1.50788797673405	2.25583126720238 
-0.151016949152542	-1.45497962667321	1.73936760147104 
-0.151016949152542	-1.40207127661236	1.42263033569434 
-0.151016949152542	-1.34916292655152	1.19477888095663 
-0.151016949152542	-1.29625457649068	1.01775606701412 
-0.151016949152542	-1.24334622642983	0.873883939386866 
-0.151016949152542	-1.19043787636899	0.753497449336052 
-0.151016949152542	-1.13752952630814	0.650734040290187 
-0.151016949152542	-1.0846211762473	0.561770622163967 
-0.151016949152542	-1.03171282618646	0.483977329346634 
-0.151016949152542	-0.978804476125613	0.415469529786191 
-0.151016949152542	-0.925896126064769	0.354852426442465 
-0.151016949152542	-0.872987776003925	0.301066738023615 
-0.151016949152542	-0.820079425943081	0.253290978153054 
-0.151016949152542	-0.767171075882237	0.21087713979409 
-0.151016949152542	-0.714262725821393	0.173306978157567 
-0.151016949152542	-0.661354375760549	0.140161474712753 
-0.151016949152542	-0.608446025699705	0.111099009286507 
-0.151016949152542	-0.555537675638861	0.0858394479031607 
-0.151016949152542	-0.502629325578018	0.0641523503451936 
-0.151016949152542	-0.449720975517174	0.045848111917466 
-0.151016949152542	-0.39681262545633	0.0307712391093254 
-0.151016949152542	-0.343904275395486	0.0187952083998062 
-0.151016949152542	-0.290995925334642	0.00981852307645598 
-0.151016949152542	-0.238087575273798	0.00376169540516225 
-0.151016949152542	-0.185179225212954	0.000564959600524331 
-0.151016949152542	-0.13227087515211	0.000186576595326417 
-0.151016949152542	-0.079362525091266	0.00260163217785961 
-0.151016949152542	-0.0264541750304219	0.00780126067026416 
-0.151016949152542	0.0264541750304219	0.0157922503824114 
-0.151016949152542	0.079362525091266	0.0265970070347452 
-0.151016949152542	0.13227087515211	0.0402538690514769 
-0.151016949152542	0.185179225212954	0.0568177856163078 
-0.151016949152542	0.238087575273798	0.0763613860798731 
-0.151016949152542	0.290995925334642	0.098976489209171 
-0.151016949152542	0.343904275395486	0.124776124642849 
-0.151016949152542	0.39681262545633	0.153897169046513 
-0.151016949152542	0.449720975517174	0.186503738992047 
-0.151016949152542	0.502629325578017	0.222791536031524 
-0.151016949152542	0.555537675638861	0.262993413504097 
-0.151016949152542	0.608446025699706	0.307386539516307 
-0.151016949152542	0.661354375760549	0.356301682206339 
-0.151016949152542	0.714262725821393	0.410135367293808 
-0.151016949152542	0.767171075882237	0.469365995710315 
-0.151016949152542	0.820079425943081	0.534575530918518 
-0.151016949152542	0.872987776003925	0.606479192857123 
-0.151016949152542	0.925896126064769	0.685966945926478 
-0.151016949152542	0.978804476125613	0.774162846757078 
-0.151016949152542	1.03171282618646	0.872512309141202 
-0.151016949152542	1.0846211762473	0.982914650052402 
-0.151016949152542	1.13752952630815	1.10793236198388 
-0.151016949152542	1.19043787636899	1.25113741768409 
-0.151016949152542	1.24334622642983	1.41771867765768 
-0.151016949152542	1.29625457649068	1.61562922475565 
-0.151016949152542	1.34916292655152	1.85797663182514 
-0.151016949152542	1.40207127661236	2.16873129420148 
-0.151016949152542	1.45497962667321	2.59949219280268 
-0.151016949152542	1.50788797673405	3.30053441183917 
-0.151016949152542	1.5607963267949	5.41676812158413 
-0.117457627118644	-1.5607963267949	3.98977414267966 
-0.117457627118644	-1.50788797673405	2.36737668811281 
-0.117457627118644	-1.45497962667321	1.83040429423647 
-0.117457627118644	-1.40207127661236	1.5009977359237 
-0.117457627118644	-1.34916292655152	1.26393481367059 
-0.117457627118644	-1.29625457649068	1.07965371160286 
-0.117457627118644	-1.24334622642983	0.929777315145527 
-0.117457627118644	-1.19043787636899	0.804258072881072 
-0.117457627118644	-1.13752952630814	0.69700114754028 
-0.117457627118644	-1.0846211762473	0.604031696769031 
-0.117457627118644	-1.03171282618646	0.522615176385713 
-0.117457627118644	-0.978804476125613	0.450791636511527 
-0.117457627118644	-0.925896126064769	0.387110222335926 
-0.117457627118644	-0.872987776003925	0.330468748955909 
-0.117457627118644	-0.820079425943081	0.280012111077787 
-0.117457627118644	-0.767171075882237	0.235065417513353 
-0.117457627118644	-0.714262725821393	0.195088537345721 
-0.117457627118644	-0.661354375760549	0.159644347051722 
-0.117457627118644	-0.608446025699705	0.128376028596167 
-0.117457627118644	-0.555537675638861	0.100990515587392 
-0.117457627118644	-0.502629325578018	0.0772462202611348 
-0.117457627118644	-0.449720975517174	0.0569438086543241 
-0.117457627118644	-0.39681262545633	0.0399191917198065 
-0.117457627118644	-0.343904275395486	0.0260381594887153 
-0.117457627118644	-0.290995925334642	0.0151922574864401 
-0.117457627118644	-0.238087575273798	0.00729562143092351 
-0.117457627118644	-0.185179225212954	0.00228256733084928 
-0.117457627118644	-0.13227087515211	0.000105791707914263 
-0.117457627118644	-0.079362525091266	0.000735078668306948 
-0.117457627118644	-0.0264541750304219	0.00415644214462945 
-0.117457627118644	0.0264541750304219	0.0103716563651884 
-0.117457627118644	0.079362525091266	0.0193981480014402 
-0.117457627118644	0.13227087515211	0.0312692413960313 
-0.117457627118644	0.185179225212954	0.0460347653431253 
-0.117457627118644	0.238087575273798	0.0637620475112542 
-0.117457627118644	0.290995925334642	0.0845373422563296 
-0.117457627118644	0.343904275395486	0.108467761011082 
-0.117457627118644	0.39681262545633	0.135683803893175 
-0.117457627118644	0.449720975517174	0.166342629712331 
-0.117457627118644	0.502629325578017	0.200632253572725 
-0.117457627118644	0.555537675638861	0.238776933277008 
-0.117457627118644	0.608446025699706	0.281044107663789 
-0.117457627118644	0.661354375760549	0.327753397324512 
-0.117457627118644	0.714262725821393	0.379288395562797 
-0.117457627118644	0.767171075882237	0.436112305448195 
-0.117457627118644	0.820079425943081	0.498788985450927 
-0.117457627118644	0.872987776003925	0.568011769381971 
-0.117457627118644	0.925896126064769	0.644643737490158 
-0.117457627118644	0.978804476125613	0.729775327488884 
-0.117457627118644	1.03171282618646	0.824809049559266 
-0.117457627118644	1.0846211762473	0.93158816290448 
-0.117457627118644	1.13752952630815	1.05259984219093 
-0.117457627118644	1.19043787636899	1.19131138159621 
-0.117457627118644	1.24334622642983	1.35275988935616 
-0.117457627118644	1.29625457649068	1.54466616762405 
-0.117457627118644	1.34916292655152	1.77975528656832 
-0.117457627118644	1.40207127661236	2.08129848142925 
-0.117457627118644	1.45497962667321	2.49939008749441 
-0.117457627118644	1.50788797673405	3.17992357838587 
-0.117457627118644	1.5607963267949	5.23442775623356 
-0.0838983050847457	-1.5607963267949	4.1641913083525 
-0.0838983050847457	-1.50788797673405	2.48006432188839 
-0.0838983050847457	-1.45497962667321	1.92258319986703 
-0.0838983050847457	-1.40207127661236	1.58050734901821 
-0.0838983050847457	-1.34916292655152	1.33423295924969 
-0.0838983050847457	-1.29625457649068	1.14269356905674 
-0.0838983050847457	-1.24334622642983	0.986812903769329 
-0.0838983050847457	-1.19043787636899	0.856160909291233 
-0.0838983050847457	-1.13752952630814	0.744410467655513 
-0.0838983050847457	-1.0846211762473	0.647434984239236 
-0.0838983050847457	-1.03171282618646	0.562395236289932 
-0.0838983050847457	-0.978804476125613	0.487255956102005 
-0.0838983050847457	-0.925896126064769	0.420510231094529 
-0.0838983050847457	-0.872987776003925	0.361012972753345 
-0.0838983050847457	-0.820079425943081	0.307875456867662 
-0.0838983050847457	-0.767171075882237	0.260395908097757 
-0.0838983050847457	-0.714262725821393	0.218012309399015 
-0.0838983050847457	-0.661354375760549	0.180269432255833 
-0.0838983050847457	-0.608446025699705	0.146795260770968 
-0.0838983050847457	-0.555537675638861	0.117283796136763 
-0.0838983050847457	-0.502629325578018	0.0914823030422171 
-0.0838983050847457	-0.449720975517174	0.069181718256323 
-0.0838983050847457	-0.39681262545633	0.0502093571954283 
-0.0838983050847457	-0.343904275395486	0.0344233234427657 
-0.0838983050847457	-0.290995925334642	0.021708204761565 
-0.0838983050847457	-0.238087575273798	0.0119717603218257 
-0.0838983050847457	-0.185179225212954	0.00514238792631512 
-0.0838983050847457	-0.13227087515211	0.0011672196856432 
-0.0838983050847457	-0.079362525091266	1.07380238952803e-05 
-0.0838983050847457	-0.0264541750304219	0.00165383648413574 
-0.0838983050847457	0.0264541750304219	0.00609327521310641 
-0.0838983050847457	0.079362525091266	0.0133415018332762 
-0.0838983050847457	0.13227087515211	0.0234268266057268 
-0.0838983050847457	0.185179225212954	0.0363939579350837 
-0.0838983050847457	0.238087575273798	0.0523049218077761 
-0.0838983050847457	0.290995925334642	0.0712404081686289 
-0.0838983050847457	0.343904275395486	0.0933016102444561 
-0.0838983050847457	0.39681262545633	0.118612651604977 
-0.0838983050847457	0.449720975517174	0.147323733297757 
-0.0838983050847457	0.502629325578017	0.179615183979067 
-0.0838983050847457	0.555537675638861	0.215702665915061 
-0.0838983050847457	0.608446025699706	0.255843888676413 
-0.0838983050847457	0.661354375760549	0.300347325307825 
-0.0838983050847457	0.714262725821393	0.349583636696927 
-0.0838983050847457	0.767171075882237	0.404000828051215 
-0.0838983050847457	0.820079425943081	0.464144652848476 
-0.0838983050847457	0.872987776003925	0.53068655877196 
-0.0838983050847457	0.925896126064769	0.60446274191898 
-0.0838983050847457	0.978804476125613	0.686530021085831 
-0.0838983050847457	1.03171282618646	0.77824800284247 
-0.0838983050847457	1.0846211762473	0.8814038886217 
-0.0838983050847457	1.13752952630815	0.99840953526312 
-0.0838983050847457	1.19043787636899	1.13262755837348 
-0.0838983050847457	1.24334622642983	1.28894331391978 
-0.0838983050847457	1.29625457649068	1.4748453233576 
-0.0838983050847457	1.34916292655152	1.70267615417664 
-0.0838983050847457	1.40207127661236	1.99500788152217 
-0.0838983050847457	1.45497962667321	2.40043019505127 
-0.0838983050847457	1.50788797673405	3.06045495779772 
-0.0838983050847457	1.5607963267949	5.05322960374814 
-0.0503389830508474	-1.5607963267949	4.33974290634395 
-0.0503389830508474	-1.50788797673405	2.59388638798258 
-0.0503389830508474	-1.45497962667321	2.0158965378162 
-0.0503389830508474	-1.40207127661236	1.66115139443133 
-0.0503389830508474	-1.34916292655152	1.40566553714741 
-0.0503389830508474	-1.29625457649068	1.20686785882924 
-0.0503389830508474	-1.24334622642983	1.04498292471175 
-0.0503389830508474	-1.19043787636899	0.909198178020009 
-0.0503389830508474	-1.13752952630814	0.792954220089362 
-0.0503389830508474	-1.0846211762473	0.691972704028056 
-0.0503389830508474	-1.03171282618646	0.603309728512768 
-0.0503389830508474	-0.978804476125613	0.524854708011097 
-0.0503389830508474	-0.925896126064769	0.455044672171747 
-0.0503389830508474	-0.872987776003925	0.392691628869395 
-0.0503389830508474	-0.820079425943081	0.336873234976153 
-0.0503389830508474	-0.767171075882237	0.286860831000776 
-0.0503389830508474	-0.714262725821393	0.242070513770925 
-0.0503389830508474	-0.661354375760549	0.202028949778559 
-0.0503389830508474	-0.608446025699705	0.166348925264385 
-0.0503389830508474	-0.555537675638861	0.13471150900475 
-0.0503389830508474	-0.502629325578018	0.106852818141915 
-0.0503389830508474	-0.449720975517174	0.0825540601769374 
-0.0503389830508474	-0.39681262545633	0.0616339549896657 
-0.0503389830508474	-0.343904275395486	0.0439429197154313 
-0.0503389830508474	-0.290995925334642	0.0293585843553054 
-0.0503389830508474	-0.238087575273798	0.0177823315313435 
-0.0503389830508474	-0.185179225212954	0.00913664084039648 
-0.0503389830508474	-0.13227087515211	0.0033630799819874 
-0.0503389830508474	-0.079362525091266	0.000420829698099118 
-0.0503389830508474	-0.0264541750304219	0.000285663142257445 
-0.0503389830508474	0.0264541750304219	0.00294932637963984 
-0.0503389830508474	0.079362525091266	0.00841928798372764 
-0.0503389830508474	0.13227087515211	0.0167188441340376 
-0.0503389830508474	0.185179225212954	0.0278875828456574 
-0.0503389830508474	0.238087575273798	0.0419822284229137 
-0.0503389830508474	0.290995925334642	0.0590779063995437 
-0.0503389830508474	0.343904275395486	0.0792698917964456 
-0.0503389830508474	0.39681262545633	0.102675931635395 
-0.0503389830508474	0.449720975517174	0.129439269201798 
-0.0503389830508474	0.502629325578017	0.159732546704025 
-0.0503389830508474	0.555537675638861	0.193762830871729 
-0.0503389830508474	0.608446025699706	0.231778102007651 
-0.0503389830508474	0.661354375760549	0.274075685609755 
-0.0503389830508474	0.714262725821393	0.321013310149672 
-0.0503389830508474	0.767171075882237	0.373023782972851 
-0.0503389830508474	0.820079425943081	0.430634752564641 
-0.0503389830508474	0.872987776003925	0.494495780480565 
-0.0503389830508474	0.925896126064769	0.565416178666417 
-0.0503389830508474	0.978804476125613	0.644419147001393 
-0.0503389830508474	1.03171282618646	0.73282138844429 
-0.0503389830508474	1.0846211762473	0.832354046657534 
-0.0503389830508474	1.13752952630815	0.945353660653927 
-0.0503389830508474	1.19043787636899	1.07507816746935 
-0.0503389830508474	1.24334622642983	1.22626117080202 
-0.0503389830508474	1.29625457649068	1.40615891140975 
-0.0503389830508474	1.34916292655152	1.62673145410358 
-0.0503389830508474	1.40207127661236	1.90985171393371 
-0.0503389830508474	1.45497962667321	2.30260473492675 
-0.0503389830508474	1.50788797673405	2.94212076952818 
-0.0503389830508474	1.5607963267949	4.87316588358134 
-0.0167796610169491	-1.5607963267949	4.51642380828961 
-0.0167796610169491	-1.50788797673405	2.70883775803098 
-0.0167796610169491	-1.45497962667321	2.11033917971958 
-0.0167796610169491	-1.40207127661236	1.74292474379865 
-0.0167796610169491	-1.34916292655152	1.47822741899933 
-0.0167796610169491	-1.29625457649068	1.27217145255594 
-0.0167796610169491	-1.24334622642983	1.10428224960837 
-0.0167796610169491	-1.19043787636899	0.963364750702989 
-0.0167796610169491	-1.13752952630814	0.842627276477416 
-0.0167796610169491	-1.0846211762473	0.737639727771081 
-0.0167796610169491	-1.03171282618646	0.645353524689807 
-0.0167796610169491	-0.978804476125613	0.563582763874395 
-0.0167796610169491	-0.925896126064769	0.490708417203169 
-0.0167796610169491	-0.872987776003925	0.42549958893965 
-0.0167796610169491	-0.820079425943081	0.367000317038847 
-0.0167796610169491	-0.767171075882237	0.314455057858 
-0.0167796610169491	-0.714262725821393	0.267258022097039 
-0.0167796610169491	-0.661354375760549	0.22491777125549 
-0.0167796610169491	-0.608446025699705	0.187031893712005 
-0.0167796610169491	-0.555537675638861	0.153268525826942 
-0.0167796610169491	-0.502629325578018	0.123352637195817 
-0.0167796610169491	-0.449720975517174	0.097055706051756 
-0.0167796610169491	-0.39681262545633	0.0741878567381075 
-0.0167796610169491	-0.343904275395486	0.0545918199423013 
-0.0167796610169491	-0.290995925334642	0.0381382679032501 
-0.0167796610169491	-0.238087575273798	0.0247222066950654 
-0.0167796610169491	-0.185179225212954	0.014260197708682 
-0.0167796610169491	-0.13227087515211	0.00668824423253606 
-0.0167796610169491	-0.079362525091266	0.00196022532650704 
-0.0167796610169491	-0.0264541750304219	4.67937545835051e-05 
-0.0167796610169491	0.0264541750304219	0.000934681500377633 
-0.0167796610169491	0.079362525091266	0.0046263780883832 
-0.0167796610169491	0.13227087515211	0.0111401656165528 
-0.0167796610169491	0.185179225212954	0.0205105117104357 
-0.0167796610169491	0.238087575273798	0.0327888389922555 
-0.0167796610169491	0.290995925334642	0.0480447085846629 
-0.0167796610169491	0.343904275395486	0.0663674773026394 
-0.0167796610169491	0.39681262545633	0.0878685156200172 
-0.0167796610169491	0.449720975517174	0.112684109060043 
-0.0167796610169491	0.502629325578017	0.140979213383187 
-0.0167796610169491	0.555537675638861	0.172952299782601 
-0.0167796610169491	0.608446025699706	0.208841619293094 
-0.0167796610169491	0.661354375760549	0.248933349865888 
-0.0167796610169491	0.714262725821393	0.293572287556622 
-0.0167796610169491	0.767171075882237	0.343176041848691 
-0.0167796610169491	0.820079425943081	0.39825415623501 
-0.0167796610169491	0.872987776003925	0.459434306143373 
-0.0167796610169491	0.925896126064769	0.527498919368059 
-0.0167796610169491	0.978804476125613	0.60343757687116 
-0.0167796610169491	1.03171282618646	0.688524078000314 
-0.0167796610169491	1.0846211762473	0.784433508647573 
-0.0167796610169491	1.13752952630815	0.893427089998937 
-0.0167796610169491	1.19043787636899	1.01865808051944 
-0.0167796610169491	1.24334622642983	1.16470833163846 
-0.0167796610169491	1.29625457649068	1.33860180341611 
-0.0167796610169491	1.34916292655152	1.55191605798472 
-0.0167796610169491	1.40207127661236	1.82582485029945 
-0.0167796610169491	1.45497962667321	2.20590857875643 
-0.0167796610169491	1.50788797673405	2.82491588521285 
-0.0167796610169491	1.5607963267949	4.69423146736874 
0.0167796610169491	-1.5607963267949	4.69423146736873 
0.0167796610169491	-1.50788797673405	2.82491588521285 
0.0167796610169491	-1.45497962667321	2.20590857875643 
0.0167796610169491	-1.40207127661236	1.82582485029945 
0.0167796610169491	-1.34916292655152	1.55191605798472 
0.0167796610169491	-1.29625457649068	1.33860180341611 
0.0167796610169491	-1.24334622642983	1.16470833163846 
0.0167796610169491	-1.19043787636899	1.01865808051944 
0.0167796610169491	-1.13752952630814	0.893427089998936 
0.0167796610169491	-1.0846211762473	0.784433508647574 
0.0167796610169491	-1.03171282618646	0.688524078000315 
0.0167796610169491	-0.978804476125613	0.60343757687116 
0.0167796610169491	-0.925896126064769	0.527498919368059 
0.0167796610169491	-0.872987776003925	0.459434306143373 
0.0167796610169491	-0.820079425943081	0.39825415623501 
0.0167796610169491	-0.767171075882237	0.343176041848691 
0.0167796610169491	-0.714262725821393	0.293572287556622 
0.0167796610169491	-0.661354375760549	0.248933349865888 
0.0167796610169491	-0.608446025699705	0.208841619293094 
0.0167796610169491	-0.555537675638861	0.172952299782602 
0.0167796610169491	-0.502629325578018	0.140979213383187 
0.0167796610169491	-0.449720975517174	0.112684109060043 
0.0167796610169491	-0.39681262545633	0.0878685156200172 
0.0167796610169491	-0.343904275395486	0.0663674773026394 
0.0167796610169491	-0.290995925334642	0.0480447085846629 
0.0167796610169491	-0.238087575273798	0.0327888389922555 
0.0167796610169491	-0.185179225212954	0.0205105117104357 
0.0167796610169491	-0.13227087515211	0.0111401656165528 
0.0167796610169491	-0.079362525091266	0.0046263780883832 
0.0167796610169491	-0.0264541750304219	0.00093468150037763 
0.0167796610169491	0.0264541750304219	4.67937545835029e-05 
0.0167796610169491	0.079362525091266	0.00196022532650704 
0.0167796610169491	0.13227087515211	0.00668824423253606 
0.0167796610169491	0.185179225212954	0.014260197708682 
0.0167796610169491	0.238087575273798	0.0247222066950654 
0.0167796610169491	0.290995925334642	0.0381382679032501 
0.0167796610169491	0.343904275395486	0.0545918199423013 
0.0167796610169491	0.39681262545633	0.0741878567381075 
0.0167796610169491	0.449720975517174	0.0970557060517559 
0.0167796610169491	0.502629325578017	0.123352637195817 
0.0167796610169491	0.555537675638861	0.153268525826942 
0.0167796610169491	0.608446025699706	0.187031893712006 
0.0167796610169491	0.661354375760549	0.22491777125549 
0.0167796610169491	0.714262725821393	0.267258022097039 
0.0167796610169491	0.767171075882237	0.314455057858 
0.0167796610169491	0.820079425943081	0.367000317038847 
0.0167796610169491	0.872987776003925	0.42549958893965 
0.0167796610169491	0.925896126064769	0.490708417203169 
0.0167796610169491	0.978804476125613	0.563582763874395 
0.0167796610169491	1.03171282618646	0.645353524689807 
0.0167796610169491	1.0846211762473	0.737639727771081 
0.0167796610169491	1.13752952630815	0.842627276477416 
0.0167796610169491	1.19043787636899	0.963364750702989 
0.0167796610169491	1.24334622642983	1.10428224960837 
0.0167796610169491	1.29625457649068	1.27217145255594 
0.0167796610169491	1.34916292655152	1.47822741899933 
0.0167796610169491	1.40207127661236	1.74292474379865 
0.0167796610169491	1.45497962667321	2.11033917971958 
0.0167796610169491	1.50788797673405	2.70883775803098 
0.0167796610169491	1.5607963267949	4.5164238082896 
0.0503389830508476	-1.5607963267949	4.87316588358132 
0.0503389830508476	-1.50788797673405	2.94212076952818 
0.0503389830508476	-1.45497962667321	2.30260473492675 
0.0503389830508476	-1.40207127661236	1.90985171393371 
0.0503389830508476	-1.34916292655152	1.62673145410358 
0.0503389830508476	-1.29625457649068	1.40615891140975 
0.0503389830508476	-1.24334622642983	1.22626117080202 
0.0503389830508476	-1.19043787636899	1.07507816746936 
0.0503389830508476	-1.13752952630814	0.945353660653927 
0.0503389830508476	-1.0846211762473	0.832354046657535 
0.0503389830508476	-1.03171282618646	0.732821388444291 
0.0503389830508476	-0.978804476125613	0.644419147001393 
0.0503389830508476	-0.925896126064769	0.565416178666418 
0.0503389830508476	-0.872987776003925	0.494495780480565 
0.0503389830508476	-0.820079425943081	0.430634752564641 
0.0503389830508476	-0.767171075882237	0.373023782972851 
0.0503389830508476	-0.714262725821393	0.321013310149672 
0.0503389830508476	-0.661354375760549	0.274075685609755 
0.0503389830508476	-0.608446025699705	0.231778102007651 
0.0503389830508476	-0.555537675638861	0.193762830871729 
0.0503389830508476	-0.502629325578018	0.159732546704025 
0.0503389830508476	-0.449720975517174	0.129439269201798 
0.0503389830508476	-0.39681262545633	0.102675931635395 
0.0503389830508476	-0.343904275395486	0.0792698917964457 
0.0503389830508476	-0.290995925334642	0.0590779063995438 
0.0503389830508476	-0.238087575273798	0.0419822284229138 
0.0503389830508476	-0.185179225212954	0.0278875828456577 
0.0503389830508476	-0.13227087515211	0.0167188441340376 
0.0503389830508476	-0.079362525091266	0.00841928798372767 
0.0503389830508476	-0.0264541750304219	0.00294932637963988 
0.0503389830508476	0.0264541750304219	0.000285663142257473 
0.0503389830508476	0.079362525091266	0.000420829698099118 
0.0503389830508476	0.13227087515211	0.0033630799819874 
0.0503389830508476	0.185179225212954	0.00913664084039625 
0.0503389830508476	0.238087575273798	0.0177823315313434 
0.0503389830508476	0.290995925334642	0.0293585843553053 
0.0503389830508476	0.343904275395486	0.0439429197154313 
0.0503389830508476	0.39681262545633	0.0616339549896657 
0.0503389830508476	0.449720975517174	0.0825540601769373 
0.0503389830508476	0.502629325578017	0.106852818141915 
0.0503389830508476	0.555537675638861	0.13471150900475 
0.0503389830508476	0.608446025699706	0.166348925264385 
0.0503389830508476	0.661354375760549	0.202028949778559 
0.0503389830508476	0.714262725821393	0.242070513770925 
0.0503389830508476	0.767171075882237	0.286860831000776 
0.0503389830508476	0.820079425943081	0.336873234976153 
0.0503389830508476	0.872987776003925	0.392691628869395 
0.0503389830508476	0.925896126064769	0.455044672171746 
0.0503389830508476	0.978804476125613	0.524854708011097 
0.0503389830508476	1.03171282618646	0.603309728512767 
0.0503389830508476	1.0846211762473	0.691972704028056 
0.0503389830508476	1.13752952630815	0.792954220089362 
0.0503389830508476	1.19043787636899	0.909198178020009 
0.0503389830508476	1.24334622642983	1.04498292471175 
0.0503389830508476	1.29625457649068	1.20686785882924 
0.0503389830508476	1.34916292655152	1.40566553714741 
0.0503389830508476	1.40207127661236	1.66115139443133 
0.0503389830508476	1.45497962667321	2.0158965378162 
0.0503389830508476	1.50788797673405	2.59388638798259 
0.0503389830508476	1.5607963267949	4.33974290634394 
0.0838983050847457	-1.5607963267949	5.05322960374812 
0.0838983050847457	-1.50788797673405	3.06045495779772 
0.0838983050847457	-1.45497962667321	2.40043019505127 
0.0838983050847457	-1.40207127661236	1.99500788152217 
0.0838983050847457	-1.34916292655152	1.70267615417664 
0.0838983050847457	-1.29625457649068	1.4748453233576 
0.0838983050847457	-1.24334622642983	1.28894331391978 
0.0838983050847457	-1.19043787636899	1.13262755837348 
0.0838983050847457	-1.13752952630814	0.99840953526312 
0.0838983050847457	-1.0846211762473	0.8814038886217 
0.0838983050847457	-1.03171282618646	0.77824800284247 
0.0838983050847457	-0.978804476125613	0.686530021085831 
0.0838983050847457	-0.925896126064769	0.604462741918981 
0.0838983050847457	-0.872987776003925	0.53068655877196 
0.0838983050847457	-0.820079425943081	0.464144652848476 
0.0838983050847457	-0.767171075882237	0.404000828051215 
0.0838983050847457	-0.714262725821393	0.349583636696927 
0.0838983050847457	-0.661354375760549	0.300347325307825 
0.0838983050847457	-0.608446025699705	0.255843888676412 
0.0838983050847457	-0.555537675638861	0.215702665915061 
0.0838983050847457	-0.502629325578018	0.179615183979067 
0.0838983050847457	-0.449720975517174	0.147323733297757 
0.0838983050847457	-0.39681262545633	0.118612651604977 
0.0838983050847457	-0.343904275395486	0.0933016102444562 
0.0838983050847457	-0.290995925334642	0.0712404081686289 
0.0838983050847457	-0.238087575273798	0.0523049218077762 
0.0838983050847457	-0.185179225212954	0.0363939579350837 
0.0838983050847457	-0.13227087515211	0.0234268266057268 
0.0838983050847457	-0.079362525091266	0.0133415018332762 
0.0838983050847457	-0.0264541750304219	0.00609327521310642 
0.0838983050847457	0.0264541750304219	0.00165383648413576 
0.0838983050847457	0.079362525091266	1.07380238952775e-05 
0.0838983050847457	0.13227087515211	0.0011672196856432 
0.0838983050847457	0.185179225212954	0.00514238792631514 
0.0838983050847457	0.238087575273798	0.0119717603218257 
0.0838983050847457	0.290995925334642	0.021708204761565 
0.0838983050847457	0.343904275395486	0.0344233234427657 
0.0838983050847457	0.39681262545633	0.0502093571954283 
0.0838983050847457	0.449720975517174	0.069181718256323 
0.0838983050847457	0.502629325578017	0.091482303042217 
0.0838983050847457	0.555537675638861	0.117283796136763 
0.0838983050847457	0.608446025699706	0.146795260770968 
0.0838983050847457	0.661354375760549	0.180269432255833 
0.0838983050847457	0.714262725821393	0.218012309399015 
0.0838983050847457	0.767171075882237	0.260395908097757 
0.0838983050847457	0.820079425943081	0.307875456867662 
0.0838983050847457	0.872987776003925	0.361012972753345 
0.0838983050847457	0.925896126064769	0.420510231094528 
0.0838983050847457	0.978804476125613	0.487255956102005 
0.0838983050847457	1.03171282618646	0.562395236289932 
0.0838983050847457	1.0846211762473	0.647434984239236 
0.0838983050847457	1.13752952630815	0.744410467655514 
0.0838983050847457	1.19043787636899	0.856160909291233 
0.0838983050847457	1.24334622642983	0.98681290376933 
0.0838983050847457	1.29625457649068	1.14269356905674 
0.0838983050847457	1.34916292655152	1.33423295924969 
0.0838983050847457	1.40207127661236	1.58050734901821 
0.0838983050847457	1.45497962667321	1.92258319986703 
0.0838983050847457	1.50788797673405	2.48006432188839 
0.0838983050847457	1.5607963267949	4.16419130835248 
0.117457627118644	-1.5607963267949	5.23442775623353 
0.117457627118644	-1.50788797673405	3.17992357838587 
0.117457627118644	-1.45497962667321	2.49939008749441 
0.117457627118644	-1.40207127661236	2.08129848142925 
0.117457627118644	-1.34916292655152	1.77975528656832 
0.117457627118644	-1.29625457649068	1.54466616762405 
0.117457627118644	-1.24334622642983	1.35275988935616 
0.117457627118644	-1.19043787636899	1.19131138159621 
0.117457627118644	-1.13752952630814	1.05259984219093 
0.117457627118644	-1.0846211762473	0.931588162904481 
0.117457627118644	-1.03171282618646	0.824809049559266 
0.117457627118644	-0.978804476125613	0.729775327488884 
0.117457627118644	-0.925896126064769	0.644643737490159 
0.117457627118644	-0.872987776003925	0.568011769381971 
0.117457627118644	-0.820079425943081	0.498788985450926 
0.117457627118644	-0.767171075882237	0.436112305448194 
0.117457627118644	-0.714262725821393	0.379288395562797 
0.117457627118644	-0.661354375760549	0.327753397324512 
0.117457627118644	-0.608446025699705	0.281044107663789 
0.117457627118644	-0.555537675638861	0.238776933277009 
0.117457627118644	-0.502629325578018	0.200632253572725 
0.117457627118644	-0.449720975517174	0.166342629712331 
0.117457627118644	-0.39681262545633	0.135683803893175 
0.117457627118644	-0.343904275395486	0.108467761011082 
0.117457627118644	-0.290995925334642	0.0845373422563296 
0.117457627118644	-0.238087575273798	0.0637620475112542 
0.117457627118644	-0.185179225212954	0.0460347653431253 
0.117457627118644	-0.13227087515211	0.0312692413960313 
0.117457627118644	-0.079362525091266	0.0193981480014402 
0.117457627118644	-0.0264541750304219	0.0103716563651884 
0.117457627118644	0.0264541750304219	0.00415644214462945 
0.117457627118644	0.079362525091266	0.000735078668306942 
0.117457627118644	0.13227087515211	0.000105791707914283 
0.117457627118644	0.185179225212954	0.00228256733084929 
0.117457627118644	0.238087575273798	0.00729562143092351 
0.117457627118644	0.290995925334642	0.0151922574864401 
0.117457627118644	0.343904275395486	0.0260381594887153 
0.117457627118644	0.39681262545633	0.0399191917198065 
0.117457627118644	0.449720975517174	0.0569438086543241 
0.117457627118644	0.502629325578017	0.0772462202611348 
0.117457627118644	0.555537675638861	0.100990515587391 
0.117457627118644	0.608446025699706	0.128376028596167 
0.117457627118644	0.661354375760549	0.159644347051722 
0.117457627118644	0.714262725821393	0.19508853734572 
0.117457627118644	0.767171075882237	0.235065417513353 
0.117457627118644	0.820079425943081	0.280012111077787 
0.117457627118644	0.872987776003925	0.330468748955909 
0.117457627118644	0.925896126064769	0.387110222335926 
0.117457627118644	0.978804476125613	0.450791636511528 
0.117457627118644	1.03171282618646	0.522615176385712 
0.117457627118644	1.0846211762473	0.604031696769031 
0.117457627118644	1.13752952630815	0.69700114754028 
0.117457627118644	1.19043787636899	0.804258072881072 
0.117457627118644	1.24334622642983	0.929777315145528 
0.117457627118644	1.29625457649068	1.07965371160286 
0.117457627118644	1.34916292655152	1.26393481367059 
0.117457627118644	1.40207127661236	1.5009977359237 
0.117457627118644	1.45497962667321	1.83040429423646 
0.117457627118644	1.50788797673405	2.36737668811282 
0.117457627118644	1.5607963267949	3.98977414267963 
0.151016949152542	-1.5607963267949	5.41676812158408 
0.151016949152542	-1.50788797673405	3.30053441183916 
0.151016949152542	-1.45497962667321	2.59949219280269 
0.151016949152542	-1.40207127661236	2.16873129420148 
0.151016949152542	-1.34916292655152	1.85797663182514 
0.151016949152542	-1.29625457649068	1.61562922475565 
0.151016949152542	-1.24334622642983	1.41771867765768 
0.151016949152542	-1.19043787636899	1.25113741768409 
0.151016949152542	-1.13752952630814	1.10793236198388 
0.151016949152542	-1.0846211762473	0.982914650052403 
0.151016949152542	-1.03171282618646	0.872512309141202 
0.151016949152542	-0.978804476125613	0.774162846757078 
0.151016949152542	-0.925896126064769	0.685966945926478 
0.151016949152542	-0.872987776003925	0.606479192857123 
0.151016949152542	-0.820079425943081	0.534575530918518 
0.151016949152542	-0.767171075882237	0.469365995710315 
0.151016949152542	-0.714262725821393	0.410135367293808 
0.151016949152542	-0.661354375760549	0.356301682206339 
0.151016949152542	-0.608446025699705	0.307386539516307 
0.151016949152542	-0.555537675638861	0.262993413504097 
0.151016949152542	-0.502629325578018	0.222791536031524 
0.151016949152542	-0.449720975517174	0.186503738992047 
0.151016949152542	-0.39681262545633	0.153897169046513 
0.151016949152542	-0.343904275395486	0.124776124642849 
0.151016949152542	-0.290995925334642	0.0989764892091711 
0.151016949152542	-0.238087575273798	0.0763613860798731 
0.151016949152542	-0.185179225212954	0.0568177856163078 
0.151016949152542	-0.13227087515211	0.0402538690514769 
0.151016949152542	-0.079362525091266	0.0265970070347452 
0.151016949152542	-0.0264541750304219	0.0157922503824114 
0.151016949152542	0.0264541750304219	0.00780126067026415 
0.151016949152542	0.079362525091266	0.00260163217785962 
0.151016949152542	0.13227087515211	0.000186576595326405 
0.151016949152542	0.185179225212954	0.000564959600524354 
0.151016949152542	0.238087575273798	0.00376169540516223 
0.151016949152542	0.290995925334642	0.00981852307645604 
0.151016949152542	0.343904275395486	0.0187952083998061 
0.151016949152542	0.39681262545633	0.0307712391093254 
0.151016949152542	0.449720975517174	0.045848111917466 
0.151016949152542	0.502629325578017	0.0641523503451934 
0.151016949152542	0.555537675638861	0.0858394479031604 
0.151016949152542	0.608446025699706	0.111099009286507 
0.151016949152542	0.661354375760549	0.140161474712753 
0.151016949152542	0.714262725821393	0.173306978157567 
0.151016949152542	0.767171075882237	0.21087713979409 
0.151016949152542	0.820079425943081	0.253290978153053 
0.151016949152542	0.872987776003925	0.301066738023615 
0.151016949152542	0.925896126064769	0.354852426442464 
0.151016949152542	0.978804476125613	0.415469529786191 
0.151016949152542	1.03171282618646	0.483977329346633 
0.151016949152542	1.0846211762473	0.561770622163967 
0.151016949152542	1.13752952630815	0.650734040290188 
0.151016949152542	1.19043787636899	0.753497449336052 
0.151016949152542	1.24334622642983	0.873883939386866 
0.151016949152542	1.29625457649068	1.01775606701412 
0.151016949152542	1.34916292655152	1.19477888095663 
0.151016949152542	1.40207127661236	1.42263033569434 
0.151016949152542	1.45497962667321	1.73936760147104 
0.151016949152542	1.50788797673405	2.25583126720238 
0.151016949152542	1.5607963267949	3.81649918987193 
0.184576271186441	-1.5607963267949	5.6002612415447 
0.184576271186441	-1.50788797673405	3.42229799990253 
0.184576271186441	-1.45497962667321	2.70074705272103 
0.184576271186441	-1.40207127661236	2.25731686158377 
0.184576271186441	-1.34916292655152	1.93735073169203 
0.184576271186441	-1.29625457649068	1.68774503649732 
0.184576271186441	-1.24334622642983	1.48383022056926 
0.184576271186441	-1.19043787636899	1.31211620838204 
0.184576271186441	-1.13752952630814	1.1644176363869 
0.184576271186441	-1.0846211762473	1.03539389181039 
0.184576271186441	-1.03171282618646	0.921368323333207 
0.184576271186441	-0.978804476125613	0.81970312063534 
0.184576271186441	-0.925896126064769	0.728442908972866 
0.184576271186441	-0.872987776003925	0.646099370942343 
0.184576271186441	-0.820079425943081	0.571514830996178 
0.184576271186441	-0.767171075882237	0.503772440582504 
0.184576271186441	-0.714262725821393	0.442135093634888 
0.184576271186441	-0.661354375760549	0.386002721698235 
0.184576271186441	-0.608446025699705	0.334881725978893 
0.184576271186441	-0.555537675638861	0.288362648341254 
0.184576271186441	-0.502629325578018	0.246103573100392 
0.184576271186441	-0.449720975517174	0.207817602881831 
0.184576271186441	-0.39681262545633	0.173263288809921 
0.184576271186441	-0.343904275395486	0.142237242884684 
0.184576271186441	-0.290995925334642	0.114568390772081 
0.184576271186441	-0.238087575273798	0.0901134792585605 
0.184576271186441	-0.185179225212954	0.0687535604995588 
0.184576271186441	-0.13227087515211	0.0503912513169908 
0.184576271186441	-0.079362525091266	0.0349486206781186 
0.184576271186441	-0.0264541750304219	0.0223655990097026 
0.184576271186441	0.0264541750304219	0.0125988338059672 
0.184576271186441	0.079362525091266	0.00562094029748064 
0.184576271186441	0.13227087515211	0.00142011609280683 
0.184576271186441	0.185179225212954	1.0648026778671e-07 
0.184576271186441	0.238087575273798	0.00138052398946942 
0.184576271186441	0.290995925334642	0.00559754327654053 
0.184576271186441	0.343904275395486	0.0127050119209651 
0.184576271186441	0.39681262545633	0.0227760411089129 
0.184576271186441	0.449720975517174	0.0359051697906766 
0.184576271186441	0.502629325578017	0.0522112350393206 
0.184576271186441	0.555537675638861	0.0718411348289981 
0.184576271186441	0.608446025699706	0.0949747445869158 
0.184576271186441	0.661354375760549	0.121831356983851 
0.184576271186441	0.714262725821393	0.152678173579481 
0.184576271186441	0.767171075882237	0.187841616684896 
0.184576271186441	0.820079425943081	0.227722599838388 
0.184576271186441	0.872987776003925	0.272817481701389 
0.184576271186441	0.925896126064769	0.323747385159071 
0.184576271186441	0.978804476125613	0.381300177670923 
0.184576271186441	1.03171282618646	0.446492236917623 
0.184576271186441	1.0846211762473	0.520662302168971 
0.184576271186441	1.13752952630815	0.605619687650163 
0.184576271186441	1.19043787636899	0.703889580401101 
0.184576271186441	1.24334622642983	0.819143318238274 
0.184576271186441	1.29625457649068	0.957011177035444 
0.184576271186441	1.34916292655152	1.12677570285273 
0.184576271186441	1.40207127661236	1.34541569007504 
0.184576271186441	1.45497962667321	1.64948366331569 
0.184576271186441	1.50788797673405	2.14543860090201 
0.184576271186441	1.5607963267949	3.64437699167429 
0.218135593220339	-1.5607963267949	5.78492057034757 
0.218135593220339	-1.50788797673405	3.54522779680814 
0.218135593220339	-1.45497962667321	2.80316812148163 
0.218135593220339	-1.40207127661236	2.34706863780831 
0.218135593220339	-1.34916292655152	2.01789104040116 
0.218135593220339	-1.29625457649068	1.76102705708124 
0.218135593220339	-1.24334622642983	1.5511079723231 
0.218135593220339	-1.19043787636899	1.37426120792223 
0.218135593220339	-1.13752952630814	1.22206911963216 
0.218135593220339	-1.0846211762473	1.08903934241063 
0.218135593220339	-1.03171282618646	0.971390546367461 
0.218135593220339	-0.978804476125613	0.866409603355851 
0.218135593220339	-0.925896126064769	0.772085080861501 
0.218135593220339	-0.872987776003925	0.686885757869812 
0.218135593220339	-0.820079425943081	0.609620339916086 
0.218135593220339	-0.767171075882237	0.539345094296941 
0.218135593220339	-0.714262725821393	0.475301028818216 
0.218135593220339	-0.661354375760549	0.416869970032379 
0.218135593220339	-0.608446025699705	0.363543121283727 
0.218135593220339	-0.555537675638861	0.314898092020659 
0.218135593220339	-0.502629325578018	0.270581819011507 
0.218135593220339	-0.449720975517174	0.230297675613863 
0.218135593220339	-0.39681262545633	0.193795617415576 
0.218135593220339	-0.343904275395486	0.160864569968768 
0.218135593220339	-0.290995925334642	0.131326501177239 
0.218135593220339	-0.238087575273798	0.105031781279496 
0.218135593220339	-0.185179225212954	0.0818555442250579 
0.218135593220339	-0.13227087515211	0.061694842424753 
0.218135593220339	-0.079362525091266	0.0444664431637402 
0.218135593220339	-0.0264541750304219	0.0301051564792422 
0.218135593220339	0.0264541750304219	0.0185626157839184 
0.218135593220339	0.079362525091266	0.00980645725934983 
0.218135593220339	0.13227087515211	0.00381986443253556 
0.218135593220339	0.185179225212954	0.000601462202259455 
0.218135593220339	0.238087575273798	0.000165561416024673 
0.218135593220339	0.290995925334642	0.0025427723188731 
0.218135593220339	0.343904275395486	0.00778102428437237 
0.218135593220339	0.39681262545633	0.0159470519507485 
0.218135593220339	0.449720975517174	0.0271284365061352 
0.218135593220339	0.502629325578017	0.041436328575696 
0.218135593220339	0.555537675638861	0.0590090305970838 
0.218135593220339	0.608446025699706	0.0800166887295723 
0.218135593220339	0.661354375760549	0.104667448097198 
0.218135593220339	0.714262725821393	0.133215577843644 
0.218135593220339	0.767171075882237	0.16597230241795 
0.218135593220339	0.820079425943081	0.203320430365971 
0.218135593220339	0.872987776003925	0.245734434221412 
0.218135593220339	0.925896126064769	0.293808552717926 
0.218135593220339	0.978804476125613	0.348297034397903 
0.218135593220339	1.03171282618646	0.410173353330861 
0.218135593220339	1.0846211762473	0.480720191016224 
0.218135593220339	1.13752952630815	0.561671543852388 
0.218135593220339	1.19043787636899	0.655447920308397 
0.218135593220339	1.24334622642983	0.765568905931929 
0.218135593220339	1.29625457649068	0.897432495899019 
0.218135593220339	1.34916292655152	1.05993873359109 
0.218135593220339	1.40207127661236	1.26936725329799 
0.218135593220339	1.45497962667321	1.56076593400259 
0.218135593220339	1.50788797673405	2.03621214344389 
0.218135593220339	1.5607963267949	3.4734210023189 
0.251694915254237	-1.5607963267949	5.97076267386612 
0.251694915254237	-1.50788797673405	3.66934036842943 
0.251694915254237	-1.45497962667321	2.9067719649579 
0.251694915254237	-1.40207127661236	2.43800318874852 
0.251694915254237	-1.34916292655152	2.09961412382597 
0.251694915254237	-1.29625457649068	1.83549185238083 
0.251694915254237	-1.24334622642983	1.61956849879261 
0.251694915254237	-1.19043787636899	1.4375889821781 
0.251694915254237	-1.13752952630814	1.28090337759311 
0.251694915254237	-1.0846211762473	1.14386756772655 
0.251694915254237	-1.03171282618646	1.02259554411739 
0.251694915254237	-0.978804476125613	0.914298860792038 
0.251694915254237	-0.925896126064769	0.816910027465814 
0.251694915254237	-0.872987776003925	0.728854919512957 
0.251694915254237	-0.820079425943081	0.648908623551672 
0.251694915254237	-0.767171075882237	0.576100522727055 
0.251694915254237	-0.714262725821393	0.509649738717221 
0.251694915254237	-0.661354375760549	0.4489199930822 
0.251694915254237	-0.608446025699705	0.393387291304238 
0.251694915254237	-0.555537675638861	0.342616310415741 
0.251694915254237	-0.502629325578018	0.2962428396383 
0.251694915254237	-0.449720975517174	0.253960523061572 
0.251694915254237	-0.39681262545633	0.215510720736908 
0.251694915254237	-0.343904275395486	0.180674671768528 
0.251694915254237	-0.290995925334642	0.149267386298075 
0.251694915254237	-0.238087575273798	0.121132858016109 
0.251694915254237	-0.185179225212954	0.0961403026662342 
0.251694915254237	-0.13227087515211	0.0741812082481922 
0.251694915254237	-0.079362525091266	0.0551670403650388 
0.251694915254237	-0.0264541750304219	0.0390274886644588 
0.251694915254237	0.0264541750304219	0.0257091724775468 
0.251694915254237	0.079362525091266	0.0151747489368961 
0.251694915254237	0.13227087515211	0.00740238748794135 
0.251694915254237	0.185179225212954	0.00238559263992826 
0.251694915254237	0.238087575273798	0.000133373558257067 
0.251694915254237	0.290995925334642	0.000670776076882893 
0.251694915254237	0.343904275395486	0.0040398113634569 
0.251694915254237	0.39681262545633	0.0103008375082611 
0.251694915254237	0.449720975517174	0.0195344779372709 
0.251694915254237	0.502629325578017	0.0318441968277483 
0.251694915254237	0.555537675638861	0.0473597010808467 
0.251694915254237	0.608446025699706	0.0662414075879059 
0.251694915254237	0.661354375760549	0.0886863139262223 
0.251694915254237	0.714262725821393	0.114935756823485 
0.251694915254237	0.767171075882237	0.145285762866681 
0.251694915254237	0.820079425943081	0.18010103560923 
0.251694915254237	0.872987776003925	0.219834161457111 
0.251694915254237	0.925896126064769	0.265052494992458 
0.251694915254237	0.978804476125613	0.316476665840561 
0.251694915254237	1.03171282618646	0.375037244459776 
0.251694915254237	1.0846211762473	0.441960854579153 
0.251694915254237	1.13752952630815	0.518906174770289 
0.251694915254237	1.19043787636899	0.608189034931371 
0.251694915254237	1.24334622642983	0.713177268341262 
0.251694915254237	1.29625457649068	0.839036589478271 
0.251694915254237	1.34916292655152	0.994284539045121 
0.251694915254237	1.40207127661236	1.19450159123662 
0.251694915254237	1.45497962667321	1.47323097940516 
0.251694915254237	1.50788797673405	1.92816846070145 
0.251694915254237	1.5607963267949	3.30364778767919 
0.285254237288135	-1.5607963267949	6.15780748432281 
0.285254237288135	-1.50788797673405	3.79465564698886 
0.285254237288135	-1.45497962667321	3.01157851537232 
0.285254237288135	-1.40207127661236	2.53014044662689 
0.285254237288135	-1.34916292655152	2.18253991418893 
0.285254237288135	-1.29625457649068	1.91115935461857 
0.285254237288135	-1.24334622642983	1.68923173220027 
0.285254237288135	-1.19043787636899	1.50211946337212 
0.285254237288135	-1.13752952630814	1.3409403424922 
0.285254237288135	-1.0846211762473	1.19989849998061 
0.285254237288135	-1.03171282618646	1.07500324880547 
0.285254237288135	-0.978804476125613	0.963390825166373 
0.285254237288135	-0.925896126064769	0.862937681008275 
0.285254237288135	-0.872987776003925	0.772026788094251 
0.285254237288135	-0.820079425943081	0.689399614125404 
0.285254237288135	-0.767171075882237	0.614058658095317 
0.285254237288135	-0.714262725821393	0.545201155554373 
0.285254237288135	-0.661354375760549	0.482172723070168 
0.285254237288135	-0.608446025699705	0.424434168262897 
0.285254237288135	-0.555537675638861	0.371537235748971 
0.285254237288135	-0.502629325578018	0.32310656720324 
0.285254237288135	-0.449720975517174	0.278826077447429 
0.285254237288135	-0.39681262545633	0.238428530996388 
0.285254237288135	-0.343904275395486	0.201687480506437 
0.285254237288135	-0.290995925334642	0.168410978357058 
0.285254237288135	-0.238087575273798	0.138436641690869 
0.285254237288135	-0.185179225212954	0.111627768045558 
0.285254237288135	-0.13227087515211	0.0878702810097791 
0.285254237288135	-0.079362525091266	0.0670703445044852 
0.285254237288135	-0.0264541750304219	0.0491525277878232 
0.285254237288135	0.0264541750304219	0.034058436109323 
0.285254237288135	0.079362525091266	0.0217457475525902 
0.285254237288135	0.13227087515211	0.0121876174814948 
0.285254237288135	0.185179225212954	0.00537243001574477 
0.285254237288135	0.238087575273798	0.00130389263863715 
0.285254237288135	0.290995925334642	1.48677304034569e-06 
0.285254237288135	0.343904275395486	0.00150130538068904 
0.285254237288135	0.39681262545633	0.00585733000392164 
0.285254237288135	0.449720975517174	0.0131432263065544 
0.285254237288135	0.502629325578017	0.0234547720179485 
0.285254237288135	0.555537675638861	0.0369130785027574 
0.285254237288135	0.608446025699706	0.0536688333843875 
0.285254237288135	0.661354375760549	0.0739078866933942 
0.285254237288135	0.714262725821393	0.0978586427414726 
0.285254237288135	0.767171075882237	0.125801930253559 
0.285254237288135	0.820079425943081	0.158084347790638 
0.285254237288135	0.872987776003925	0.195136595630958 
0.285254237288135	0.925896126064769	0.237499144205138 
0.285254237288135	0.978804476125613	0.285859004221366 
0.285254237288135	1.03171282618646	0.341103842526838 
0.285254237288135	1.0846211762473	0.404404225080231 
0.285254237288135	1.13752952630815	0.477343512626338 
0.285254237288135	1.19043787636899	0.562132856492493 
0.285254237288135	1.24334622642983	0.661988337688742 
0.285254237288135	1.29625457649068	0.781843389995671 
0.285254237288135	1.34916292655152	0.929833051437301 
0.285254237288135	1.40207127661236	1.1208386361134 
0.285254237288135	1.45497962667321	1.38689873174588 
0.285254237288135	1.50788797673405	1.82132748489716 
0.285254237288135	1.5607963267949	3.13507727997763 
0.318813559322034	-1.5607963267949	6.34607862091348 
0.318813559322034	-1.50788797673405	3.92119725168227 
0.318813559322034	-1.45497962667321	3.11761139192071 
0.318813559322034	-1.40207127661236	2.62350403063922 
0.318813559322034	-1.34916292655152	2.26669203068587 
0.318813559322034	-1.29625457649068	1.98805318299029 
0.318813559322034	-1.24334622642983	1.76012129174191 
0.318813559322034	-1.19043787636899	1.56787627070011 
0.318813559322034	-1.13752952630814	1.40220363352527 
0.318813559322034	-1.0846211762473	1.25715575836865 
0.318813559322034	-1.03171282618646	1.12863727962752 
0.318813559322034	-0.978804476125613	1.01370911567468 
0.318813559322034	-0.925896126064769	0.910191660684711 
0.318813559322034	-0.872987776003925	0.816424982809519 
0.318813559322034	-0.820079425943081	0.731116930833113 
0.318813559322034	-0.767171075882237	0.653243119597554 
0.318813559322034	-0.714262725821393	0.581978898525501 
0.318813559322034	-0.661354375760549	0.516651779192113 
0.318813559322034	-0.608446025699705	0.456707371355532 
0.318813559322034	-0.555537675638861	0.401684487216176 
0.318813559322034	-0.502629325578018	0.351196620902156 
0.318813559322034	-0.449720975517174	0.304917957967261 
0.318813559322034	-0.39681262545633	0.262572667389843 
0.318813559322034	-0.343904275395486	0.22392661537832 
0.318813559322034	-0.290995925334642	0.188780896550016 
0.318813559322034	-0.238087575273798	0.156966751499604 
0.318813559322034	-0.185179225212954	0.128341559558857 
0.318813559322034	-0.13227087515211	0.102785679905341 
0.318813559322034	-0.079362525091266	0.0801999747779069 
0.318813559322034	-0.0264541750304219	0.0605038930451628 
0.318813559322034	0.0264541750304219	0.0436340258750742 
0.318813559322034	0.079362525091266	0.0295430723022595 
0.318813559322034	0.13227087515211	0.0181991736090236 
0.318813559322034	0.185179225212954	0.00958559352553647 
0.318813559322034	0.238087575273798	0.00370073785299251 
0.318813559322034	0.290995925334642	0.000558523603173014 
0.318813559322034	0.343904275395486	0.000189125531896285 
0.318813559322034	0.39681262545633	0.00264014863355726 
0.318813559322034	0.449720975517174	0.00797830080981303 
0.318813559322034	0.502629325578017	0.0162916733421239 
0.318813559322034	0.555537675638861	0.0276927820586431 
0.318813559322034	0.608446025699706	0.0423225853148439 
0.318813559322034	0.661354375760549	0.0603557855945411 
0.318813559322034	0.714262725821393	0.0820078547934355 
0.318813559322034	0.767171075882237	0.107544423774413 
0.318813559322034	0.820079425943081	0.13729398610602 
0.318813559322034	0.872987776003925	0.17166535593878 
0.318813559322034	0.925896126064769	0.211172119551793 
0.318813559322034	0.978804476125613	0.256467668736146 
0.318813559322034	1.03171282618646	0.308396766727876 
0.318813559322034	1.0846211762473	0.368073921715283 
0.318813559322034	1.13752952630815	0.437007176616362 
0.318813559322034	1.19043787636899	0.517303004187589 
0.318813559322034	1.24334622642983	0.612025733170197 
0.318813559322034	1.29625457649068	0.725876516647045 
0.318813559322034	1.34916292655152	0.866607889963456 
0.318813559322034	1.40207127661236	1.04840200712415 
0.318813559322034	1.45497962667321	1.30179281022058 
0.318813559322034	1.50788797673405	1.71571283522684 
0.318813559322034	1.5607963267949	2.96773309841004 
0.352372881355932	-1.5607963267949	6.53560379021555 
0.352372881355932	-1.50788797673405	4.04899288908708 
0.352372881355932	-1.45497962667321	3.2248983011805 
0.352372881355932	-1.40207127661236	2.71812164736296 
0.352372881355932	-1.34916292655152	2.3520981798942 
0.352372881355932	-1.29625457649068	2.0662010440734 
0.352372881355932	-1.24334622642983	1.83226488399494 
0.352372881355932	-1.19043787636899	1.6348871107395 
0.352372881355932	-1.13752952630814	1.46472095726973 
0.352372881355932	-1.0846211762473	1.31566704946808 
0.352372881355932	-1.03171282618646	1.18352534316097 
0.352372881355932	-0.978804476125613	1.06528143889439 
0.352372881355932	-0.925896126064769	0.958699673072542 
0.352372881355932	-0.872987776003925	0.862077210236183 
0.352372881355932	-0.820079425943081	0.774088280252216 
0.352372881355932	-0.767171075882237	0.693681613811187 
0.352372881355932	-0.714262725821393	0.620010674208025 
0.352372881355932	-0.661354375760549	0.552384868025452 
0.352372881355932	-0.608446025699705	0.490234607159561 
0.352372881355932	-0.555537675638861	0.433085771394777 
0.352372881355932	-0.502629325578018	0.380540707312467 
0.352372881355932	-0.449720975517174	0.332263871198489 
0.352372881355932	-0.39681262545633	0.287970836494694 
0.352372881355932	-0.343904275395486	0.247419782961599 
0.352372881355932	-0.290995925334642	0.21040484745437 
0.352372881355932	-0.238087575273798	0.176750894019736 
0.352372881355932	-0.185179225212954	0.146309383783552 
0.352372881355932	-0.13227087515211	0.118955111512299 
0.352372881355932	-0.079362525091266	0.0945836377627241 
0.352372881355932	-0.0264541750304219	0.0731092910138981 
0.352372881355932	0.0264541750304219	0.0544636483522213 
0.352372881355932	0.079362525091266	0.0385944297633244 
0.352372881355932	0.13227087515211	0.025464762447948 
0.352372881355932	0.185179225212954	0.015052789746724 
0.352372881355932	0.238087575273798	0.00735161577874363 
0.352372881355932	0.290995925334642	0.00236959314470136 
0.352372881355932	0.343904275395486	0.000130978394499393 
0.352372881355932	0.39681262545633	0.00067699997458873 
0.352372881355932	0.449720975517174	0.00406740802446754 
0.352372881355932	0.502629325578017	0.010382607377695 
0.352372881355932	0.555537675638861	0.0197265183259247 
0.352372881355932	0.608446025699706	0.0322303699566963 
0.352372881355932	0.661354375760549	0.0480577172070839 
0.352372881355932	0.714262725821393	0.0674110995567943 
0.352372881355932	0.767171075882237	0.0905409500066625 
0.352372881355932	0.820079425943081	0.117757657132799 
0.352372881355932	0.872987776003925	0.149448148957999 
0.352372881355932	0.925896126064769	0.186099127609844 
0.352372881355932	0.978804476125613	0.228330365962322 
0.352372881355932	1.03171282618646	0.27694372364031 
0.352372881355932	1.0846211762473	0.332997651061732 
0.352372881355932	1.13752952630815	0.397924873317782 
0.352372881355932	1.19043787636899	0.473727184594082 
0.352372881355932	1.24334622642983	0.563317161363049 
0.352372881355932	1.29625457649068	0.671163676009816 
0.352372881355932	1.34916292655152	0.804636761201007 
0.352372881355932	1.40207127661236	0.977219410846299 
0.352372881355932	1.45497962667321	1.21794092140667 
0.352372881355932	1.50788797673405	1.61135221826791 
0.352372881355932	1.5607963267949	2.80164294955385 
0.38593220338983	-1.5607963267949	6.72641528494806 
0.38593220338983	-1.50788797673405	4.17807485192233 
0.38593220338983	-1.45497962667321	3.33347153587074 
0.38593220338983	-1.40207127661236	2.81402558951714 
0.38593220338983	-1.34916292655152	2.43879065453298 
0.38593220338983	-1.29625457649068	2.14563523058696 
0.38593220338983	-1.24334622642983	1.90569480167841 
0.38593220338983	-1.19043787636899	1.70318427620934 
0.38593220338983	-1.13752952630814	1.52852460644464 
0.38593220338983	-1.0846211762473	1.37546466599796 
0.38593220338983	-1.03171282618646	1.23969973212487 
0.38593220338983	-0.978804476125613	1.11814008754454 
0.38593220338983	-0.925896126064769	1.00849401089082 
0.38593220338983	-0.872987776003925	0.909015763093294 
0.38593220338983	-0.820079425943081	0.818345955101767 
0.38593220338983	-0.767171075882237	0.735406433455266 
0.38593220338983	-0.714262725821393	0.659328775320995 
0.38593220338983	-0.661354375760549	0.589404282289238 
0.38593220338983	-0.608446025699705	0.525048168394038 
0.38593220338983	-0.555537675638861	0.465773381003824 
0.38593220338983	-0.502629325578018	0.411171119153224 
0.38593220338983	-0.449720975517174	0.360896109860164 
0.38593220338983	-0.39681262545633	0.314655331029991 
0.38593220338983	-0.343904275395486	0.272199275975325 
0.38593220338983	-0.290995925334642	0.23331512378917 
0.38593220338983	-0.238087575273798	0.197821361970313 
0.38593220338983	-0.185179225212954	0.165563533438693 
0.38593220338983	-0.13227087515211	0.136410868549703 
0.38593220338983	-0.079362525091266	0.110253626177988 
0.38593220338983	-0.0264541750304219	0.0870010144130798 
0.38593220338983	0.0264541750304219	0.0665795962598147 
0.38593220338983	0.079362525091266	0.0489321126548359 
0.38593220338983	0.13227087515211	0.0340166767173188 
0.38593220338983	0.185179225212954	0.0218063113983579 
0.38593220338983	0.238087575273798	0.0122888191349411 
0.38593220338983	0.290995925334642	0.00546698811667619 
0.38593220338983	0.343904275395486	0.00135915668754893 
0.38593220338983	0.39681262545633	1.76746066467347e-07 
0.38593220338983	0.449720975517174	0.00144284066956831 
0.38593220338983	0.502629325578017	0.00575986684371255 
0.38593220338983	0.555537675638861	0.0130465800236527 
0.38593220338983	0.608446025699706	0.0234244800289951 
0.38593220338983	0.661354375760549	0.0370459742500729 
0.38593220338983	0.714262725821393	0.0541006697505996 
0.38593220338983	0.767171075882237	0.0748238016693585 
0.38593220338983	0.820079425943081	0.0995076535900239 
0.38593220338983	0.872987776003925	0.128517267407663 
0.38593220338983	0.925896126064769	0.162312461098342 
0.38593220338983	0.978804476125613	0.201479388618945 
0.38593220338983	1.03171282618646	0.24677700598319 
0.38593220338983	1.0846211762473	0.299207705838627 
0.38593220338983	1.13752952630815	0.360128895449648 
0.38593220338983	1.19043787636899	0.431437690431021 
0.38593220338983	1.24334622642983	0.515894914986346 
0.38593220338983	1.29625457649068	0.617737160803032 
0.38593220338983	1.34916292655152	0.743951957869004 
0.38593220338983	1.40207127661236	0.907323139998893 
0.38593220338983	1.45497962667321	1.13537535802321 
0.38593220338983	1.50788797673405	1.50827792673944 
0.38593220338983	1.5607963267949	2.63683912612811 
0.419491525423729	-1.5607963267949	6.91855060608868 
0.419491525423729	-1.50788797673405	4.3084806411657 
0.419491525423729	-1.45497962667321	3.44336859696909 
0.419491525423729	-1.40207127661236	2.91125335807943 
0.419491525423729	-1.34916292655152	2.52680695557987 
0.419491525423729	-1.29625457649068	2.22639324350863 
0.419491525423729	-1.24334622642983	1.98044854577 
0.419491525423729	-1.19043787636899	1.77280526808729 
0.419491525423729	-1.13752952630814	1.59365208202766 
0.419491525423729	-1.0846211762473	1.43658610893595 
0.419491525423729	-1.03171282618646	1.29719794749687 
0.419491525423729	-0.978804476125613	1.17232256260281 
0.419491525423729	-0.925896126064769	1.05961217511721 
0.419491525423729	-0.872987776003925	0.957278142358515 
0.419491525423729	-0.820079425943081	0.863927456359427 
0.419491525423729	-0.767171075882237	0.778455079507455 
0.419491525423729	-0.714262725821393	0.699970702842075 
0.419491525423729	-0.661354375760549	0.627747522961134 
0.419491525423729	-0.608446025699705	0.561185556036625 
0.419491525423729	-0.555537675638861	0.499784817020982 
0.419491525423729	-0.502629325578018	0.443125357402092 
0.419491525423729	-0.449720975517174	0.390852174929948 
0.419491525423729	-0.39681262545633	0.342663651973399 
0.419491525423729	-0.343904275395486	0.298302595397161 
0.419491525423729	-0.290995925334642	0.257549226532081 
0.419491525423729	-0.238087575273798	0.220215656329001 
0.419491525423729	-0.185179225212954	0.186141509501945 
0.419491525423729	-0.13227087515211	0.155190451995218 
0.419491525423729	-0.079362525091266	0.127247441001362 
0.419491525423729	-0.0264541750304219	0.102216564220372 
0.419491525423729	0.0264541750304219	0.0800193705755186 
0.419491525423729	0.079362525091266	0.0605936219544576 
0.419491525423729	0.13227087515211	0.0438924173948001 
0.419491525423729	0.185179225212954	0.029883659458102 
0.419491525423729	0.238087575273798	0.0185498488992489 
0.419491525423729	0.290995925334642	0.00988820949676129 
0.419491525423729	0.343904275395486	0.00391116138870866 
0.419491525423729	0.39681262545633	0.000647179925654601 
0.419491525423729	0.449720975517174	0.000142099722779471 
0.419491525423729	0.502629325578017	0.00246095271784041 
0.419491525423729	0.555537675638861	0.00769046812949098 
0.419491525423729	0.608446025699706	0.0159424165094041 
0.419491525423729	0.661354375760549	0.0273580577011723 
0.419491525423729	0.714262725821393	0.042114066352515 
0.419491525423729	0.767171075882237	0.0604304797401647 
0.419491525423729	0.820079425943081	0.082581476455359 
0.419491525423729	0.872987776003925	0.108910212265438 
0.419491525423729	0.925896126064769	0.139849620994949 
0.419491525423729	0.978804476125613	0.175952237683677 
0.419491525423729	1.03171282618646	0.21793411473418 
0.419491525423729	1.0846211762473	0.266741587023632 
0.419491525423729	1.13752952630815	0.323656743989624 
0.419491525423729	1.19043787636899	0.390472022676071 
0.419491525423729	1.24334622642983	0.469796495017754 
0.419491525423729	1.29625457649068	0.565634472004359 
0.419491525423729	1.34916292655152	0.684590980945112 
0.419491525423729	1.40207127661236	0.838750695559598 
0.419491525423729	1.45497962667321	1.05413362104786 
0.419491525423729	1.50788797673405	1.40652746161907 
0.419491525423729	1.5607963267949	2.47335912911047 
0.453050847457627	-1.5607963267949	7.11205324234693 
0.453050847457627	-1.50788797673405	4.44025374552668 
0.453050847457627	-1.45497962667321	3.55463297318506 
0.453050847457627	-1.40207127661236	3.00984844175934 
0.453050847457627	-1.34916292655152	2.61619057174438 
0.453050847457627	-1.29625457649068	2.30851857154792 
0.453050847457627	-1.24334622642983	2.05656960497921 
0.453050847457627	-1.19043787636899	1.84379357508286 
0.453050847457627	-1.13752952630814	1.6601468727283 
0.453050847457627	-1.0846211762473	1.49907486699157 
0.453050847457627	-1.03171282618646	1.3560634779865 
0.453050847457627	-0.978804476125613	1.22787235277869 
0.453050847457627	-0.925896126064769	1.11209765446122 
0.453050847457627	-0.872987776003925	1.00690783674136 
0.453050847457627	-0.820079425943081	0.910876272734711 
0.453050847457627	-0.767171075882237	0.822871040677268 
0.453050847457627	-0.714262725821393	0.741979945480778 
0.453050847457627	-0.661354375760549	0.667458078750654 
0.453050847457627	-0.608446025699705	0.598690258796834 
0.453050847457627	-0.555537675638861	0.535163568155762 
0.453050847457627	-0.502629325578018	0.476446910768583 
0.453050847457627	-0.449720975517174	0.422175555117356 
0.453050847457627	-0.39681262545633	0.37203928803443 
0.453050847457627	-0.343904275395486	0.32577322993662 
0.453050847457627	-0.290995925334642	0.283150644392615 
0.453050847457627	-0.238087575273798	0.243977265805312 
0.453050847457627	-0.185179225212954	0.20808680068282 
0.453050847457627	-0.13227087515211	0.175337350558356 
0.453050847457627	-0.079362525091266	0.145608570942359 
0.453050847457627	-0.0264541750304219	0.118799429145287 
0.453050847457627	0.0264541750304219	0.0948264600088453 
0.453050847457627	0.079362525091266	0.0736224463717023 
0.453050847457627	0.13227087515211	0.0551354731899042 
0.453050847457627	0.185179225212954	0.0393283226354692 
0.453050847457627	0.238087575273798	0.0261781937811798 
0.453050847457627	0.290995925334642	0.0156767459944695 
0.453050847457627	0.343904275395486	0.00783048120749155 
0.453050847457627	0.39681262545633	0.00266149822286574 
0.453050847457627	0.449720975517174	0.000208673893613723 
0.453050847457627	0.502629325578017	0.000529353709591254 
0.453050847457627	0.555537675638861	0.0037016713529524 
0.453050847457627	0.608446025699706	0.00982766810743636 
0.453050847457627	0.661354375760549	0.0190374562698949 
0.453050847457627	0.714262725821393	0.0314947780720537 
0.453050847457627	0.767171075882237	0.0474044729285941 
0.453050847457627	0.820079425943081	0.0670226144383174 
0.453050847457627	0.872987776003925	0.0906704722408358 
0.453050847457627	0.925896126064769	0.11875409600918 
0.453050847457627	0.978804476125613	0.151792401866033 
0.453050847457627	1.03171282618646	0.190458538602793 
0.453050847457627	1.0846211762473	0.23564278332626 
0.453050847457627	1.13752952630815	0.288551907647224 
0.453050847457627	1.19043787636899	0.350873670038743 
0.453050847457627	1.24334622642983	0.425065390166785 
0.453050847457627	1.29625457649068	0.51489909832331 
0.453050847457627	1.34916292655152	0.626597319138843 
0.453050847457627	1.40207127661236	0.771545566237926 
0.453050847457627	1.45497962667321	0.974259199190134 
0.453050847457627	1.50788797673405	1.30614431161633 
0.453050847457627	1.5607963267949	2.31124644721046 
0.486610169491525	-1.5607963267949	7.30697365381626 
0.486610169491525	-1.50788797673405	4.57344462509875 
0.486610169491525	-1.45497962667321	3.66731512461211 
0.486610169491525	-1.40207127661236	3.10986130065034 
0.486610169491525	-1.34916292655152	2.70699196311997 
0.486610169491525	-1.29625457649068	2.39206167479829 
0.486610169491525	-1.24334622642983	2.13410843939951 
0.486610169491525	-1.19043787636899	1.91619965728951 
0.486610169491525	-1.13752952630814	1.72805943864003 
0.486610169491525	-1.0846211762473	1.56298140025826 
0.486610169491525	-1.03171282618646	1.41634678368721 
0.486610169491525	-0.978804476125613	1.28483991816566 
0.486610169491525	-0.925896126064769	1.16600090901631 
0.486610169491525	-0.872987776003925	1.05795530633529 
0.486610169491525	-0.820079425943081	0.959242864321079 
0.486610169491525	-0.767171075882237	0.868704777058164 
0.486610169491525	-0.714262725821393	0.785406963330566 
0.486610169491525	-0.661354375760549	0.708586409751257 
0.486610169491525	-0.608446025699705	0.637612736768128 
0.486610169491525	-0.555537675638861	0.571960094501626 
0.486610169491525	-0.502629325578018	0.511186239346158 
0.486610169491525	-0.449720975517174	0.454916710515847 
0.486610169491525	-0.39681262545633	0.402832699306544 
0.486610169491525	-0.343904275395486	0.354661639687163 
0.486610169491525	-0.290995925334642	0.310169837464232 
0.486610169491525	-0.238087575273798	0.269156650492707 
0.486610169491525	-0.185179225212954	0.231449867074778 
0.486610169491525	-0.13227087515211	0.196902024332577 
0.486610169491525	-0.079362525091266	0.16538747609444 
0.486610169491525	-0.0264541750304219	0.136800069281286 
0.486610169491525	0.0264541750304219	0.111051324653256 
0.486610169491525	0.079362525091266	0.0880690460000308 
0.486610169491525	0.13227087515211	0.0677963041960922 
0.486610169491525	0.185179225212954	0.0501907610239202 
0.486610169491525	0.238087575273798	0.0352243138741943 
0.486610169491525	0.290995925334642	0.0228830577032614 
0.486610169491525	0.343904275395486	0.0131675762373581 
0.486610169491525	0.39681262545633	0.00609359173116067 
0.486610169491525	0.449720975517174	0.00169302327553156 
0.486610169491525	0.502629325578017	1.55299124257771e-05 
0.486610169491525	0.555537675638861	0.00113064978749735 
0.486610169491525	0.608446025699706	0.00513069491655212 
0.486610169491525	0.661354375760549	0.0121346300497009 
0.486610169491525	0.714262725821393	0.0222932650026758 
0.486610169491525	0.767171075882237	0.035796241328107 
0.486610169491525	0.820079425943081	0.0528815276323592 
0.486610169491525	0.872987776003925	0.0738485074273172 
0.486610169491525	0.925896126064769	0.099076346234494 
0.486610169491525	0.978804476125613	0.129050341259473 
0.486610169491525	1.03171282618646	0.16440073768249 
0.486610169491525	1.0846211762473	0.205961754839972 
0.486610169491525	1.13752952630815	0.254864846515907 
0.486610169491525	1.19043787636899	0.312693092612499 
0.486610169491525	1.24334622642983	0.3817520605269 
0.486610169491525	1.29625457649068	0.465581499853343 
0.486610169491525	1.34916292655152	0.570021432543657 
0.486610169491525	1.40207127661236	0.705758212127336 
0.486610169491525	1.45497962667321	0.895802552543489 
0.486610169491525	1.50788797673405	1.20717893682466 
0.486610169491525	1.5607963267949	2.15055154052153 
0.520169491525424	-1.5607963267949	7.50337052530259 
0.520169491525424	-1.50788797673405	4.70811196468783 
0.520169491525424	-1.45497962667321	3.78147373605617 
0.520169491525424	-1.40207127661236	3.21135061955835 
0.520169491525424	-1.34916292655152	2.79926981451257 
0.520169491525424	-1.29625457649068	2.47708123806567 
0.520169491525424	-1.24334622642983	2.21312373383681 
0.520169491525424	-1.19043787636899	1.99008219951317 
0.520169491525424	-1.13752952630814	1.79744846456876 
0.520169491525424	-1.0846211762473	1.62836439354197 
0.520169491525424	-1.03171282618646	1.47810654940493 
0.520169491525424	-0.978804476125613	1.34328394356964 
0.520169491525424	-0.925896126064769	1.22138062358842 
0.520169491525424	-0.872987776003925	1.11047923594622 
0.520169491525424	-0.820079425943081	1.00908591592445 
0.520169491525424	-0.767171075882237	0.916014973456067 
0.520169491525424	-0.714262725821393	0.830310441197358 
0.520169491525424	-0.661354375760549	0.751191200768866 
0.520169491525424	-0.608446025699705	0.678011674756427 
0.520169491525424	-0.555537675638861	0.610233080864497 
0.520169491525424	-0.502629325578018	0.547402027940739 
0.520169491525424	-0.449720975517174	0.489134325931345 
0.520169491525424	-0.39681262545633	0.435102570595665 
0.520169491525424	-0.343904275395486	0.385026509454712 
0.520169491525424	-0.290995925334642	0.338665490552856 
0.520169491525424	-0.238087575273798	0.295812495197108 
0.520169491525424	-0.185179225212954	0.256289393483743 
0.520169491525424	-0.13227087515211	0.219943158123805 
0.520169491525424	-0.079362525091266	0.186642841263527 
0.520169491525424	-0.0264541750304219	0.156277169434291 
0.520169491525424	0.0264541750304219	0.128752649314672 
0.520169491525424	0.079362525091266	0.103992105645365 
0.520169491525424	0.13227087515211	0.0819335952192862 
0.520169491525424	0.185179225212954	0.0625296594293772 
0.520169491525424	0.238087575273798	0.045746893984215 
0.520169491525424	0.290995925334642	0.0315658294290593 
0.520169491525424	0.343904275395486	0.0199811312842307 
0.520169491525424	0.39681262545633	0.0110021452564616 
0.520169491525424	0.449720975517174	0.0046538326744556 
0.520169491525424	0.502629325578017	0.000978166132266577 
0.520169491525424	0.555537675638861	3.60882390485853e-05 
0.520169491525424	0.608446025699706	0.00191018174267412 
0.520169491525424	0.661354375760549	0.00670826384651321 
0.520169491525424	0.714262725821393	0.0145682119503043 
0.520169491525424	0.767171075882237	0.0256644697446262 
0.520169491525424	0.820079425943081	0.0402169008434072 
0.520169491525424	0.872987776003925	0.0585030026308051 
0.520169491525424	0.925896126064769	0.0808750564768145 
0.520169491525424	0.978804476125613	0.107784740669918 
0.520169491525424	1.03171282618646	0.139819396779193 
0.520169491525424	1.0846211762473	0.17775718637069 
0.520169491525424	1.13752952630815	0.222654245401597 
0.520169491525424	1.19043787636899	0.275988975203261 
0.520169491525424	1.24334622642983	0.339915190904021 
0.520169491525424	1.29625457649068	0.417740361400384 
0.520169491525424	1.34916292655152	0.514922005965478 
0.520169491525424	1.40207127661236	0.641447318033754 
0.520169491525424	1.45497962667321	0.818822365913852 
0.520169491525424	1.50788797673405	1.10969002205001 
0.520169491525424	1.5607963267949	1.99133309384961 
0.553728813559322	-1.5607963267949	7.70131238265504 
0.553728813559322	-1.50788797673405	4.84432429014302 
0.553728813559322	-1.45497962667321	3.89717733336634 
0.553728813559322	-1.40207127661236	3.31438492433247 
0.553728813559322	-1.34916292655152	2.89309265177129 
0.553728813559322	-1.29625457649068	2.56364578719917 
0.553728813559322	-1.24334622642983	2.29368401414022 
0.553728813559322	-1.19043787636899	2.06550972760294 
0.553728813559322	-1.13752952630814	1.8683824763636 
0.553728813559322	-1.0846211762473	1.69529237269178 
0.553728813559322	-1.03171282618646	1.54141130098876 
0.553728813559322	-0.978804476125613	1.40327295483973 
0.553728813559322	-0.925896126064769	1.27830532402663 
0.553728813559322	-0.872987776003925	1.16454815142327 
0.553728813559322	-0.820079425943081	1.06047395339394 
0.553728813559322	-0.767171075882237	0.964870155720082 
0.553728813559322	-0.714262725821393	0.876758904930265 
0.553728813559322	-0.661354375760549	0.795340977652589 
0.553728813559322	-0.608446025699705	0.71995559861084 
0.553728813559322	-0.555537675638861	0.65005105309348 
0.553728813559322	-0.502629325578018	0.585162802401433 
0.553728813559322	-0.449720975517174	0.524896927212956 
0.553728813559322	-0.39681262545633	0.468917427750899 
0.553728813559322	-0.343904275395486	0.416936365088374 
0.553728813559322	-0.290995925334642	0.368706129507592 
0.553728813559322	-0.238087575273798	0.324013325767622 
0.553728813559322	-0.185179225212954	0.28267390575882 
0.553728813559322	-0.13227087515211	0.244529277781145 
0.553728813559322	-0.079362525091266	0.209443192298727 
0.553728813559322	-0.0264541750304219	0.177299255453409 
0.553728813559322	0.0264541750304219	0.147998959842202 
0.553728813559322	0.079362525091266	0.121460151156813 
0.553728813559322	0.13227087515211	0.0976158721085935 
0.553728813559322	0.185179225212954	0.0764135437009476 
0.553728813559322	0.238087575273798	0.0578144599603489 
0.553728813559322	0.290995925334642	0.0417935870209705 
0.553728813559322	0.343904275395486	0.0283396721972166 
0.553728813559322	0.39681262545633	0.0174556846478759 
0.553728813559322	0.449720975517174	0.00915962793949276 
0.553728813559322	0.502629325578017	0.00348578821822039 
0.553728813559322	0.555537675638861	0.000486512556712776 
0.553728813559322	0.608446025699706	0.000234654434909151 
0.553728813559322	0.661354375760549	0.00282688350943868 
0.553728813559322	0.714262725821393	0.00838814476404577 
0.553728813559322	0.767171075882237	0.0170776840272584 
0.553728813559322	0.820079425943081	0.0290972599205684 
0.553728813559322	0.872987776003925	0.0447024837004058 
0.553728813559322	0.925896126064769	0.064218752585248 
0.553728813559322	0.978804476125613	0.0880641259464769 
0.553728813559322	1.03171282618646	0.116783041742009 
0.553728813559322	1.0846211762473	0.151097603767521 
0.553728813559322	1.13752952630815	0.191988630153399 
0.553728813559322	1.19043787636899	0.240829843660136 
0.553728813559322	1.24334622642983	0.299623307147255 
0.553728813559322	1.29625457649068	0.371444208813537 
0.553728813559322	1.34916292655152	0.461367565253411 
0.553728813559322	1.40207127661236	0.578681409806285 
0.553728813559322	1.45497962667321	0.743387165150326 
0.553728813559322	1.50788797673405	1.01374609314147 
0.553728813559322	1.5607963267949	1.8336596330438 
0.58728813559322	-1.5607963267949	7.90087970795687 
0.58728813559322	-1.50788797673405	4.9821620835476 
0.58728813559322	-1.45497962667321	4.0145063986259 
0.58728813559322	-1.40207127661236	3.41904469705597 
0.58728813559322	-1.34916292655152	2.98854095697939 
0.58728813559322	-1.29625457649068	2.65183580428205 
0.58728813559322	-1.24334622642983	2.37586976239302 
0.58728813559322	-1.19043787636899	2.1425627236421 
0.58728813559322	-1.13752952630814	1.94094195610784 
0.58728813559322	-1.0846211762473	1.76384581979099 
0.58728813559322	-1.03171282618646	1.60634152052198 
0.58728813559322	-0.978804476125613	1.4648874340592 
0.58728813559322	-0.925896126064769	1.33685549241423 
0.58728813559322	-0.872987776003925	1.2202425348497 
0.58728813559322	-0.820079425943081	1.11348745881281 
0.58728813559322	-0.767171075882237	1.01535080593349 
0.58728813559322	-0.714262725821393	0.924832836612559 
0.58728813559322	-0.661354375760549	0.841116222485699 
0.58728813559322	-0.608446025699705	0.763524990414641 
0.58728813559322	-0.555537675638861	0.691494493271852 
0.58728813559322	-0.502629325578018	0.624549044811515 
0.58728813559322	-0.449720975517174	0.562284996443954 
0.58728813559322	-0.39681262545633	0.50435775285552 
0.58728813559322	-0.343904275395486	0.450471688671424 
0.58728813559322	-0.290995925334642	0.400372236411717 
0.58728813559322	-0.238087575273798	0.353839624287524 
0.58728813559322	-0.185179225212954	0.310683885983286 
0.58728813559322	-0.13227087515211	0.270740865387874 
0.58728813559322	-0.079362525091266	0.233869011283315 
0.58728813559322	-0.0264541750304219	0.199946809421915 
0.58728813559322	0.0264541750304219	0.16887073831912 
0.58728813559322	0.079362525091266	0.140553664617649 
0.58728813559322	0.13227087515211	0.114923616947289 
0.58728813559322	0.185179225212954	0.0919228959219056 
0.58728813559322	0.238087575273798	0.0715074938858705 
0.58728813559322	0.290995925334642	0.0536468125622695 
0.58728813559322	0.343904275395486	0.0383236810595903 
0.58728813559322	0.39681262545633	0.0255346919886779 
0.58728813559322	0.449720975517174	0.0152908911539178 
0.58728813559322	0.502629325578017	0.00761887825356225 
0.58728813559322	0.555537675638861	0.00256240482376511 
0.58728813559322	0.608446025699706	0.000184595076532246 
0.58728813559322	0.661354375760549	0.000570971121752082 
0.58728813559322	0.714262725821393	0.00383354552717519 
0.58728813559322	0.767171075882237	0.0101163662592787 
0.58728813559322	0.820079425943081	0.0196030869471175 
0.58728813559322	0.872987776003925	0.0325274327193946 
0.58728813559322	0.925896126064769	0.0491879166430695 
0.58728813559322	0.978804476125613	0.0699689791724236 
0.58728813559322	1.03171282618646	0.0953721546542139 
0.58728813559322	1.0846211762473	0.12606348911374 
0.58728813559322	1.13752952630815	0.16294848285459 
0.58728813559322	1.19043787636899	0.2072961800664 
0.58728813559322	1.24334622642983	0.260956891339877 
0.58728813559322	1.29625457649068	0.326773524176078 
0.58728813559322	1.34916292655152	0.409438592490733 
0.58728813559322	1.40207127661236	0.517540969528203 
0.58728813559322	1.45497962667321	0.66957743233619 
0.58728813559322	1.50788797673405	0.919427632182317 
0.58728813559322	1.5607963267949	1.67761164018738 
0.620847457627119	-1.5607963267949	8.10216775631657 
0.620847457627119	-1.50788797673405	5.12172060001003 
0.620847457627119	-1.45497962667321	4.13355618694332 
0.620847457627119	-1.40207127661236	3.52542519283733 
0.620847457627119	-1.34916292655152	3.08570998524535 
0.620847457627119	-1.29625457649068	2.74174654442279 
0.620847457627119	-1.24334622642983	2.45977623370368 
0.620847457627119	-1.19043787636899	2.22133644273912 
0.620847457627119	-1.13752952630814	2.01522215890993 
0.620847457627119	-1.0846211762473	1.83411998994805 
0.620847457627119	-1.03171282618646	1.67299246311306 
0.620847457627119	-0.978804476125613	1.52822263633654 
0.620847457627119	-0.925896126064769	1.39712638385969 
0.620847457627119	-0.872987776003925	1.277657641334 
0.620847457627119	-0.820079425943081	1.16822168728955 
0.620847457627119	-0.767171075882237	1.06755217920475 
0.620847457627119	-0.714262725821393	0.974627491352711 
0.620847457627119	-0.661354375760549	0.888612190376667 
0.620847457627119	-0.608446025699705	0.808815105276299 
0.620847457627119	-0.555537675638861	0.734658656508081 
0.620847457627119	-0.502629325578018	0.665656010279454 
0.620847457627119	-0.449720975517174	0.60139378873281 
0.620847457627119	-0.39681262545633	0.541518801017999 
0.620847457627119	-0.343904275395486	0.485727735312331 
0.620847457627119	-0.290995925334642	0.433759066373699 
0.620847457627119	-0.238087575273798	0.385386645865283 
0.620847457627119	-0.185179225212954	0.340414589265609 
0.620847457627119	-0.13227087515211	0.29867317605246 
0.620847457627119	-0.079362525091266	0.260015553325761 
0.620847457627119	-0.0264541750304219	0.224315086448278 
0.620847457627119	0.0264541750304219	0.191463239853895 
0.620847457627119	0.079362525091266	0.161367901136342 
0.620847457627119	0.13227087515211	0.133952084843841 
0.620847457627119	0.185179225212954	0.109152971200721 
0.620847457627119	0.238087575273798	0.0869212508692498 
0.620847457627119	0.290995925334642	0.0672207611614261 
0.620847457627119	0.343904275395486	0.0500284129798215 
0.620847457627119	0.39681262545633	0.0353344223873373 
0.620847457627119	0.449720975517174	0.0231428774262005 
0.620847457627119	0.502629325578017	0.0134726913467615 
0.620847457627119	0.555537675638861	0.00635902014867478 
0.620847457627119	0.608446025699706	0.00185525877601267 
0.620847457627119	0.661354375760549	3.57817919228432e-05 
0.620847457627119	0.714262725821393	0.000999669348162067 
0.620847457627119	0.767171075882237	0.00487577154915619 
0.620847457627119	0.820079425943081	0.011829637031524 
0.620847457627119	0.872987776003925	0.0220731047962407 
0.620847457627119	0.925896126064769	0.0358778037587484 
0.620847457627119	0.978804476125613	0.0535945554562276 
0.620847457627119	1.03171282618646	0.0756819906242752 
0.620847457627119	1.0846211762473	0.102750097517816 
0.620847457627119	1.13752952630815	0.135629058613638 
0.620847457627119	1.19043787636899	0.17548323953052 
0.620847457627119	1.24334622642983	0.224011198590356 
0.620847457627119	1.29625457649068	0.283823562596476 
0.620847457627119	1.34916292655152	0.359230342785912 
0.620847457627119	1.40207127661236	0.458121252307979 
0.620847457627119	1.45497962667321	0.59748842257991 
0.620847457627119	1.50788797673405	0.82682989428102 
0.620847457627119	1.5607963267949	1.52328437038881 
0.654406779661017	-1.5607963267949	8.30529038563247 
0.654406779661017	-1.50788797673405	5.26311369742868 
0.654406779661017	-1.45497962667321	4.25444055621696 
0.654406779661017	-1.40207127661236	3.63364026957491 
0.654406779661017	-1.34916292655152	3.18471359446752 
0.654406779661017	-1.29625457649068	2.83349186551975 
0.654406779661017	-1.24334622642983	2.54551728597056 
0.654406779661017	-1.19043787636899	2.30194474279235 
0.654406779661017	-1.13752952630814	2.09133694266823 
0.654406779661017	-1.0846211762473	1.90622874106133 
0.654406779661017	-1.03171282618646	1.74147798666035 
0.654406779661017	-0.978804476125613	1.59339241957009 
0.654406779661017	-0.925896126064769	1.45923185626137 
0.654406779661017	-0.872987776003925	1.3369073287745 
0.654406779661017	-0.820079425943081	1.22479049672249 
0.654406779661017	-0.767171075882237	1.12158813343222 
0.654406779661017	-0.714262725821393	1.02625672704908 
0.654406779661017	-0.661354375760549	0.937942739223849 
0.654406779661017	-0.608446025699705	0.855939801094172 
0.654406779661017	-0.555537675638861	0.779657400700524 
0.654406779661017	-0.502629325578018	0.708597556703608 
0.654406779661017	-0.449720975517174	0.642337161977881 
0.654406779661017	-0.39681262545633	0.580514430136693 
0.654406779661017	-0.343904275395486	0.522818362909453 
0.654406779661017	-0.290995925334642	0.468980477291896 
0.654406779661017	-0.238087575273798	0.418768248399258 
0.654406779661017	-0.185179225212954	0.371979873504147 
0.654406779661017	-0.13227087515211	0.328440067673261 
0.654406779661017	-0.079362525091266	0.287996676324421 
0.654406779661017	-0.0264541750304219	0.250517944430856 
0.654406779661017	0.0264541750304219	0.215890322344885 
0.654406779661017	0.079362525091266	0.18401671861125 
0.654406779661017	0.13227087515211	0.154815133696608 
0.654406779661017	0.185179225212954	0.128217627435751 
0.654406779661017	0.238087575273798	0.104169588808844 
0.654406779661017	0.290995925334642	0.0826292907167973 
0.654406779661017	0.343904275395486	0.0635677258562675 
0.654406779661017	0.39681262545633	0.0469687337422116 
0.654406779661017	0.449720975517174	0.0328294446546977 
0.654406779661017	0.502629325578017	0.0211610853961754 
0.654406779661017	0.555537675638861	0.0119902164297991 
0.654406779661017	0.608446025699706	0.00536050343170777 
0.654406779661017	0.661354375760549	0.00133517341830839 
0.654406779661017	0.714262725821393	3.74125363694503e-07 
0.654406779661017	0.767171075882237	0.00146975779524864 
0.654406779661017	0.820079425943081	0.00589076807214533 
0.654406779661017	0.872987776003925	0.0134533578293017 
0.654406779661017	0.925896126064769	0.0244022718306421 
0.654406779661017	0.978804476125613	0.0390547126962466 
0.654406779661017	1.03171282618646	0.0578264075505518 
0.654406779661017	1.0846211762473	0.0812712868781074 
0.654406779661017	1.13752952630815	0.110144215328901 
0.654406779661017	1.19043787636899	0.145504879950856 
0.654406779661017	1.24334622642983	0.18890008679705 
0.654406779661017	1.29625457649068	0.24270818197309 
0.654406779661017	1.34916292655152	0.310856674037306 
0.654406779661017	1.40207127661236	0.40053611604397 
0.654406779661017	1.45497962667321	0.527233993779846 
0.654406779661017	1.50788797673405	0.73606673733594 
0.654406779661017	1.5607963267949	1.37079168154647 
0.687966101694915	-1.5607963267949	8.51038539387627 
0.687966101694915	-1.50788797673405	5.40647917377522 
0.687966101694915	-1.45497962667321	4.37729730441848 
0.687966101694915	-1.40207127661236	3.74382772524038 
0.687966101694915	-1.34916292655152	3.28568958261759 
0.687966101694915	-1.29625457649068	2.92720956554459 
0.687966101694915	-1.24334622642983	2.63323071716532 
0.687966101694915	-1.19043787636899	2.38452542177347 
0.687966101694915	-1.13752952630814	2.16942410535443 
0.687966101694915	-1.0846211762473	1.98030987110249 
0.687966101694915	-1.03171282618646	1.81193588913553 
0.687966101694915	-0.978804476125613	1.66053458173153 
0.687966101694915	-0.925896126064769	1.52330970759093 
0.687966101694915	-0.872987776003925	1.3981293951429 
0.687966101694915	-0.820079425943081	1.28333168508333 
0.687966101694915	-0.767171075882237	1.17759646658759 
0.687966101694915	-0.714262725821393	1.07985834167333 
0.687966101694915	-0.661354375760549	0.989245666998921 
0.687966101694915	-0.608446025699705	0.905036875839934 
0.687966101694915	-0.555537675638861	0.826628523820857 
0.687966101694915	-0.502629325578018	0.753511482055652 
0.687966101694915	-0.449720975517174	0.685252914150841 
0.687966101694915	-0.39681262545633	0.621482438183276 
0.687966101694915	-0.343904275395486	0.561881369434465 
0.687966101694915	-0.290995925334642	0.506174267137982 
0.687966101694915	-0.238087575273798	0.454122229861121 
0.687966101694915	-0.185179225212954	0.405517536670574 
0.687966101694915	-0.13227087515211	0.360179338221951 
0.687966101694915	-0.079362525091266	0.31795017825097 
0.687966101694915	-0.0264541750304219	0.278693181341324 
0.687966101694915	0.0264541750304219	0.242289783763764 
0.687966101694915	0.079362525091266	0.208637915014047 
0.687966101694915	0.13227087515211	0.177650561477265 
0.687966101694915	0.185179225212954	0.149254662598671 
0.687966101694915	0.238087575273798	0.123390305676327 
0.687966101694915	0.290995925334642	0.100010199200058 
0.687966101694915	0.343904275395486	0.0790794176606027 
0.687966101694915	0.39681262545633	0.0605754240249752 
0.687966101694915	0.449720975517174	0.0444883908110843 
0.687966101694915	0.502629325578017	0.0308218583734787 
0.687966101694915	0.555537675638861	0.019593791638813 
0.687966101694915	0.608446025699706	0.0108381270152925 
0.687966101694915	0.661354375760549	0.00460694397258332 
0.687966101694915	0.714262725821393	0.000973457830454742 
0.687966101694915	0.767171075882237	3.61229692304225e-05 
0.687966101694915	0.820079425943081	0.001924278040656 
0.687966101694915	0.872987776003925	0.00680598979025206 
0.687966101694915	0.925896126064769	0.0148991188304252 
0.687966101694915	0.978804476125613	0.0264872488641548 
0.687966101694915	1.03171282618646	0.0419432034047176 
0.687966101694915	1.0846211762473	0.0617648551662879 
0.687966101694915	1.13752952630815	0.0866317509720526 
0.687966101694915	1.19043787636899	0.117498899299081 
0.687966101694915	1.24334622642983	0.155761353931634 
0.687966101694915	1.29625457649068	0.203565180277593 
0.687966101694915	1.34916292655152	0.264455384216589 
0.687966101694915	1.40207127661236	0.34492335870785 
0.687966101694915	1.45497962667321	0.45895194390767 
0.687966101694915	1.50788797673405	0.647275959318749 
0.687966101694915	1.5607963267949	1.22027137163201 
0.721525423728814	-1.5607963267949	8.71762218110535 
0.721525423728814	-1.50788797673405	5.55198642910704 
0.721525423728814	-1.45497962667321	4.50229583160528 
0.721525423728814	-1.40207127661236	3.85615695989112 
0.721525423728814	-1.34916292655152	3.38880734975293 
0.721525423728814	-1.29625457649068	3.02306904455472 
0.721525423728814	-1.24334622642983	2.72308592734536 
0.721525423728814	-1.19043787636899	2.46924787973988 
0.721525423728814	-1.13752952630814	2.2496530470259 
0.721525423728814	-1.0846211762473	2.05653278012894 
0.721525423728814	-1.03171282618646	1.88453557059599 
0.721525423728814	-0.978804476125613	1.72981852287825 
0.721525423728814	-0.925896126064769	1.58952933790577 
0.721525423728814	-0.872987776003925	1.46149324049658 
0.721525423728814	-0.820079425943081	1.34401465242944 
0.721525423728814	-0.767171075882237	1.23574657872823 
0.721525423728814	-0.714262725821393	1.13560173528287 
0.721525423728814	-0.661354375760549	1.04269037375927 
0.721525423728814	-0.608446025699705	0.956275729570976 
0.721525423728814	-0.555537675638861	0.87574142592647 
0.721525423728814	-0.502629325578018	0.800567186392975 
0.721525423728814	-0.449720975517174	0.730310445309081 
0.721525423728814	-0.39681262545633	0.664592225215139 
0.721525423728814	-0.343904275395486	0.603086154944756 
0.721525423728814	-0.290995925334642	0.545509835969348 
0.721525423728814	-0.238087575273798	0.491617990308264 
0.721525423728814	-0.185179225212954	0.441196978822281 
0.721525423728814	-0.13227087515211	0.394060387755921 
0.721525423728814	-0.079362525091266	0.3500454591628 
0.721525423728814	-0.0264541750304219	0.309010197237071 
0.721525423728814	0.0264541750304219	0.270831024167924 
0.721525423728814	0.079362525091266	0.235400890402124 
0.721525423728814	0.13227087515211	0.202627768243202 
0.721525423728814	0.185179225212954	0.172433476746871 
0.721525423728814	0.238087575273798	0.14475280152909 
0.721525423728814	0.290995925334642	0.119532886668599 
0.721525423728814	0.343904275395486	0.096732888450218 
0.721525423728814	0.39681262545633	0.0763238932930189 
0.721525423728814	0.449720975517174	0.058289115952751 
0.721525423728814	0.502629325578017	0.042624410336062 
0.721525423728814	0.555537675638861	0.0293391458331067 
0.721525423728814	0.608446025699706	0.018457529584157 
0.721525423728814	0.661354375760549	0.0100204935121382 
0.721525423728814	0.714262725821393	0.00408832052082579 
0.721525423728814	0.767171075882237	0.00074426712849222 
0.721525423728814	0.820079425943081	9.95669944465812e-05 
0.721525423728814	0.872987776003925	0.00230040073648232 
0.721525423728814	0.925896126064769	0.00753774481548818 
0.721525423728814	0.978804476125613	0.0160615640173431 
0.721525423728814	1.03171282618646	0.0282017782441633 
0.721525423728814	1.0846211762473	0.0444002024397485 
0.721525423728814	1.13752952630815	0.0652610656004846 
0.721525423728814	1.19043787636899	0.0916346976325852 
0.721525423728814	1.24334622642983	0.124764400051497 
0.721525423728814	1.29625457649068	0.166563957567375 
0.721525423728814	1.34916292655152	0.220195873381152 
0.721525423728814	1.40207127661236	0.29145238035701 
0.721525423728814	1.45497962667321	0.392811673020775 
0.721525423728814	1.50788797673405	0.560626960286837 
0.721525423728814	1.5607963267949	1.07189284070283 
0.755084745762712	-1.5607963267949	8.92721315216425 
0.755084745762712	-1.50788797673405	5.69984786826868 
0.755084745762712	-1.45497962667321	4.62964854262191 
0.755084745762712	-1.40207127661236	3.97084037837169 
0.755084745762712	-1.34916292655152	3.4942793007181 
0.755084745762712	-1.29625457649068	3.12128270739466 
0.755084745762712	-1.24334622642983	2.81529532135523 
0.755084745762712	-1.19043787636899	2.5563245215361 
0.755084745762712	-1.13752952630814	2.3322361725272 
0.755084745762712	-1.0846211762473	2.13510987298521 
0.755084745762712	-1.03171282618646	1.95948943588628 
0.755084745762712	-0.978804476125613	1.80145664785479 
0.755084745762712	-0.925896126064769	1.65810315205044 
0.755084745762712	-0.872987776003925	1.52721126968008 
0.755084745762712	-0.820079425943081	1.40705180360538 
0.755084745762712	-0.767171075882237	1.2962508746987 
0.755084745762712	-0.714262725821393	1.19369931272223 
0.755084745762712	-0.661354375760549	1.09848926434945 
0.755084745762712	-0.608446025699705	1.00986876713184 
0.755084745762712	-0.555537675638861	0.927208511861908 
0.755084745762712	-0.502629325578018	0.849977074560123 
0.755084745762712	-0.449720975517174	0.777722160297146 
0.755084745762712	-0.39681262545633	0.710056196076827 
0.755084745762712	-0.343904275395486	0.646645124284872 
0.755084745762712	-0.290995925334642	0.587199588630539 
0.755084745762712	-0.238087575273798	0.531467934585232 
0.755084745762712	-0.185179225212954	0.479230604803812 
0.755084745762712	-0.13227087515211	0.430295621119715 
0.755084745762712	-0.079362525091266	0.384494923904454 
0.755084745762712	-0.0264541750304219	0.341681396962643 
0.755084745762712	0.0264541750304219	0.301726448401907 
0.755084745762712	0.079362525091266	0.264518049620026 
0.755084745762712	0.13227087515211	0.229959158838963 
0.755084745762712	0.185179225212954	0.197966474724895 
0.755084745762712	0.238087575273798	0.168469481211678 
0.755084745762712	0.290995925334642	0.141409757966964 
0.755084745762712	0.343904275395486	0.116740543069658 
0.755084745762712	0.39681262545633	0.0944265463908869 
0.755084745762712	0.449720975517174	0.074444024924242 
0.755084745762712	0.502629325578017	0.0567811461284698 
0.755084745762712	0.555537675638861	0.0414386838572249 
0.755084745762712	0.608446025699706	0.0284311159828459 
0.755084745762712	0.661354375760549	0.0177882268815176 
0.755084745762712	0.714262725821393	0.00955736704102111 
0.755084745762712	0.767171075882237	0.00380659511757832 
0.755084745762712	0.820079425943081	0.000629039778061726 
0.755084745762712	0.872987776003925	0.000148995512537082 
0.755084745762712	0.925896126064769	0.00253055463037562 
0.755084745762712	0.978804476125613	0.00799006300035564 
0.755084745762712	1.03171282618646	0.0168145369134334 
0.755084745762712	1.0846211762473	0.0293897335430335 
0.755084745762712	1.13752952630815	0.046244564058741 
0.755084745762712	1.19043787636899	0.0681246797959144 
0.755084745762712	1.24334622642983	0.0961216300011848 
0.755084745762712	1.29625457649068	0.131916918686982 
0.755084745762712	1.34916292655152	0.17829054637554 
0.755084745762712	1.40207127661236	0.240335585835995 
0.755084745762712	1.45497962667321	0.329025585963704 
0.755084745762712	1.50788797673405	0.47633214508475 
0.755084745762712	1.5607963267949	0.925868493603471 
0.78864406779661	-1.5607963267949	9.1394314594487 
0.78864406779661	-1.50788797673405	5.85033664365588 
0.78864406779661	-1.45497962667321	4.75962858986409 
0.78864406779661	-1.40207127661236	4.08815113307782 
0.78864406779661	-1.34916292655152	3.60237858790882 
0.78864406779661	-1.29625457649068	3.22212370646016 
0.78864406779661	-1.24334622642983	2.91013205159065 
0.78864406779661	-1.19043787636899	2.64602849955788 
0.78864406779661	-1.13752952630814	2.41744663425405 
0.78864406779661	-1.0846211762473	2.21631430206703 
0.78864406779661	-1.03171282618646	2.03707063740212 
0.78864406779661	-0.978804476125613	1.87572210905688 
0.78864406779661	-0.925896126064769	1.72930430242066 
0.78864406779661	-0.872987776003925	1.59555663508913 
0.78864406779661	-0.820079425943081	1.47271629100688 
0.78864406779661	-0.767171075882237	1.35938250689472 
0.78864406779661	-0.714262725821393	1.25442422638714 
0.78864406779661	-0.661354375760549	1.15691549116518 
0.78864406779661	-0.608446025699705	1.06608914091826 
0.78864406779661	-0.555537675638861	0.981302934022898 
0.78864406779661	-0.502629325578018	0.902014298952824 
0.78864406779661	-0.449720975517174	0.827761211510763 
0.78864406779661	-0.39681262545633	0.758147503164067 
0.78864406779661	-0.343904275395486	0.692831429850541 
0.78864406779661	-0.290995925334642	0.631516677517282 
0.78864406779661	-0.238087575273798	0.573945215087753 
0.78864406779661	-0.185179225212954	0.519891567010896 
0.78864406779661	-0.13227087515211	0.469158190709062 
0.78864406779661	-0.079362525091266	0.42157172487166 
0.78864406779661	-0.0264541750304219	0.376979932913768 
0.78864406779661	0.0264541750304219	0.335249208861443 
0.78864406779661	0.079362525091266	0.29626254506348 
0.78864406779661	0.13227087515211	0.259917885660277 
0.78864406779661	0.185179225212954	0.226126808928472 
0.78864406779661	0.238087575273798	0.194813497119818 
0.78864406779661	0.290995925334642	0.165913965490881 
0.78864406779661	0.343904275395486	0.13937553391465 
0.78864406779661	0.39681262545633	0.115156535714307 
0.78864406779661	0.449720975517174	0.0932262701212856 
0.78864406779661	0.502629325578017	0.07356521814643 
0.78864406779661	0.555537675638861	0.0561655581068956 
0.78864406779661	0.608446025699706	0.0410320386070875 
0.78864406779661	0.661354375760549	0.0281832964764493 
0.78864406779661	0.714262725821393	0.0176537497867691 
0.78864406779661	0.767171075882237	0.00949625933221696 
0.78864406779661	0.820079425943081	0.0037858487872292 
0.78864406779661	0.872987776003925	0.000624926514144355 
0.78864406779661	0.925896126064769	0.000150700670815634 
0.78864406779661	0.978804476125613	0.00254589820892074 
0.78864406779661	1.03171282618646	0.00805463180825615 
0.78864406779661	1.0846211762473	0.017006600871871 
0.78864406779661	1.13752952630815	0.02985539874255 
0.78864406779661	1.19043787636899	0.047241998184796 
0.78864406779661	1.24334622642983	0.0701061961764251 
0.78864406779661	1.29625457649068	0.099897216032142 
0.78864406779661	1.34916292655152	0.13901255559548 
0.78864406779661	1.40207127661236	0.191846127540532 
0.78864406779661	1.45497962667321	0.267866835132185 
0.78864406779661	1.50788797673405	0.394664666108215 
0.78864406779661	1.5607963267949	0.782471482729668 
0.822203389830509	-1.5607963267949	9.35464021470218 
0.822203389830509	-1.50788797673405	6.0038158670121 
0.822203389830509	-1.45497962667321	4.89259908507529 
0.822203389830509	-1.40207127661236	4.20845233575297 
0.822203389830509	-1.34916292655152	3.71346832306857 
0.822203389830509	-1.29625457649068	3.32595515349469 
0.822203389830509	-1.24334622642983	3.0079592297951 
0.822203389830509	-1.19043787636899	2.73872292554868 
0.822203389830509	-1.13752952630814	2.50564754394993 
0.822203389830509	-1.0846211762473	2.30050917911788 
0.822203389830509	-1.03171282618646	2.11764228688698 
0.822203389830509	-0.978804476125613	1.952978018228 
0.822203389830509	-0.925896126064769	1.80349590075991 
0.822203389830509	-0.872987776003925	1.66689244846721 
0.822203389830509	-0.820079425943081	1.5413712263774 
0.822203389830509	-0.767171075882237	1.42550458705977 
0.822203389830509	-0.714262725821393	1.31813958802108 
0.822203389830509	-0.661354375760549	1.21833216594993 
0.822203389830509	-0.608446025699705	1.12529996267371 
0.822203389830509	-0.555537675638861	1.03838780415291 
0.822203389830509	-0.502629325578018	0.957041971314548 
0.822203389830509	-0.449720975517174	0.880790710693404 
0.822203389830509	-0.39681262545633	0.809229258220331 
0.822203389830509	-0.343904275395486	0.742008183385233 
0.822203389830509	-0.290995925334642	0.678824214373049 
0.822203389830509	-0.238087575273798	0.619412943559297 
0.822203389830509	-0.185179225212954	0.563542977187005 
0.822203389830509	-0.13227087515211	0.511011208267434 
0.822203389830509	-0.079362525091266	0.461638973807891 
0.822203389830509	-0.0264541750304219	0.415268916833916 
0.822203389830509	0.0264541750304219	0.371762417290004 
0.822203389830509	0.079362525091266	0.330997488475958 
0.822203389830509	0.13227087515211	0.292867060450614 
0.822203389830509	0.185179225212954	0.257277591101072 
0.822203389830509	0.238087575273798	0.224147960996983 
0.822203389830509	0.290995925334642	0.193408620983823 
0.822203389830509	0.343904275395486	0.165000972728666 
0.822203389830509	0.39681262545633	0.138876973006752 
0.822203389830509	0.449720975517174	0.114998963287353 
0.822203389830509	0.502629325578017	0.0933397381334144 
0.822203389830509	0.555537675638861	0.0738828803255905 
0.822203389830509	0.608446025699706	0.0566234092003531 
0.822203389830509	0.661354375760549	0.0415688140404053 
0.822203389830509	0.714262725821393	0.0287405805015411 
0.822203389830509	0.767171075882237	0.0181763715158798 
0.822203389830509	0.820079425943081	0.00993310576542095 
0.822203389830509	0.872987776003925	0.00409130548477562 
0.822203389830509	0.925896126064769	0.000761294680279677 
0.822203389830509	0.978804476125613	9.21813865100416e-05 
0.822203389830509	1.03171282618646	0.00228517467210293 
0.822203389830509	1.0846211762473	0.00761391616973263 
0.822203389830509	1.13752952630815	0.0164566813953831 
0.822203389830509	1.19043787636899	0.0293497645427018 
0.822203389830509	1.24334622642983	0.0470812103206895 
0.822203389830509	1.29625457649068	0.0708679613463257 
0.822203389830509	1.34916292655152	0.102725012784444 
0.822203389830509	1.40207127661236	0.146347117214093 
0.822203389830509	1.45497962667321	0.209698532269691 
0.822203389830509	1.50788797673405	0.315987635100704 
0.822203389830509	1.5607963267949	0.64206491982489 
0.855762711864407	-1.5607963267949	9.57334427706916 
0.855762711864407	-1.50788797673405	6.16079039748181 
0.855762711864407	-1.45497962667321	5.02906488739999 
0.855762711864407	-1.40207127661236	4.33224884554161 
0.855762711864407	-1.34916292655152	3.82805336534181 
0.855762711864407	-1.29625457649068	3.43328190764271 
0.855762711864407	-1.24334622642983	3.10928171511304 
0.855762711864407	-1.19043787636899	2.83491265865299 
0.855762711864407	-1.13752952630814	2.5973437607593 
0.855762711864407	-1.0846211762473	2.38819936328223 
0.855762711864407	-1.03171282618646	2.20170924348534 
0.855762711864407	-0.978804476125613	2.03372923451262 
0.855762711864407	-0.925896126064769	1.88118280621265 
0.855762711864407	-0.872987776003925	1.74172356895878 
0.855762711864407	-0.820079425943081	1.61352146886141 
0.855762711864407	-0.767171075882237	1.49512197433831 
0.855762711864407	-0.714262725821393	1.38535025676851 
0.855762711864407	-0.661354375760549	1.28324414784818 
0.855762711864407	-0.608446025699705	1.18800609154265 
0.855762711864407	-0.555537675638861	1.09896798139642 
0.855762711864407	-0.502629325578018	1.01556495078977 
0.855762711864407	-0.449720975517174	0.937315516989544 
0.855762711864407	-0.39681262545633	0.863806320390094 
0.855762711864407	-0.343904275395486	0.794680244033424 
0.855762711864407	-0.290995925334642	0.729627058342315 
0.855762711864407	-0.238087575273798	0.668375979144341 
0.855762711864407	-0.185179225212954	0.610689694476611 
0.855762711864407	-0.13227087515211	0.556359532939303 
0.855762711864407	-0.079362525091266	0.50520152985762 
0.855762711864407	-0.0264541750304219	0.457053207867564 
0.855762711864407	0.0264541750304219	0.411770932832063 
0.855762711864407	0.079362525091266	0.369227739001935 
0.855762711864407	0.13227087515211	0.329311542354451 
0.855762711864407	0.185179225212954	0.291923680387172 
0.855762711864407	0.238087575273798	0.256977731987646 
0.855762711864407	0.290995925334642	0.224398583590263 
0.855762711864407	0.343904275395486	0.194121718656181 
0.855762711864407	0.39681262545633	0.166092717412695 
0.855762711864407	0.449720975517174	0.14026696356692 
0.855762711864407	0.502629325578017	0.116609565233898 
0.855762711864407	0.555537675638861	0.0950955096577839 
0.855762711864407	0.608446025699706	0.0757100869071174 
0.855762711864407	0.661354375760549	0.05844963871786 
0.855762711864407	0.714262725821393	0.0433227183298119 
0.855762711864407	0.767171075882237	0.0303517908130412 
0.855762711864407	0.820079425943081	0.0195756698571114 
0.855762711864407	0.872987776003925	0.0110529915689058 
0.855762711864407	0.925896126064769	0.00486719580324253 
0.855762711864407	0.978804476125613	0.00113377167759806 
0.855762711864407	1.03171282618646	1.1024649448489e-05 
0.855762711864407	1.0846211762473	0.0017165385810931 
0.855762711864407	1.13752952630815	0.00655327116171502 
0.855762711864407	1.19043787636899	0.0149528380141065 
0.855762711864407	1.24334622642983	0.0275515315784529 
0.855762711864407	1.29625457649068	0.0453340137740084 
0.855762711864407	1.34916292655152	0.0699327770869074 
0.855762711864407	1.40207127661236	0.104343414001153 
0.855762711864407	1.45497962667321	0.155025536520695 
0.855762711864407	1.50788797673405	0.240805911206693 
0.855762711864407	1.5607963267949	0.505153664033611 
0.889322033898305	-1.5607963267949	9.79629188731282 
0.889322033898305	-1.50788797673405	6.32200847582822 
0.889322033898305	-1.45497962667321	5.16977423760138 
0.889322033898305	-1.40207127661236	4.46028890320695 
0.889322033898305	-1.34916292655152	3.94688195549174 
0.889322033898305	-1.29625457649068	3.54485220966742 
0.889322033898305	-1.24334622642983	3.21484774830767 
0.889322033898305	-1.19043787636899	2.93534593963398 
0.889322033898305	-1.13752952630814	2.69328352544536 
0.889322033898305	-1.0846211762473	2.48013309532326 
0.889322033898305	-1.03171282618646	2.29001974796039 
0.889322033898305	-0.978804476125613	2.11872399867393 
0.889322033898305	-0.925896126064769	1.96311325954208 
0.889322033898305	-0.872987776003925	1.82079823732705 
0.889322033898305	-0.820079425943081	1.68991525922211 
0.889322033898305	-0.767171075882237	1.56898290949355 
0.889322033898305	-0.714262725821393	1.45680447339264 
0.889322033898305	-0.661354375760549	1.35239967762312 
0.889322033898305	-0.608446025699705	1.25495576828828 
0.889322033898305	-0.555537675638861	1.16379170651662 
0.889322033898305	-0.502629325578018	1.07833147814168 
0.889322033898305	-0.449720975517174	0.998083871162371 
0.889322033898305	-0.39681262545633	0.922626930436544 
0.889322033898305	-0.343904275395486	0.851595852558303 
0.889322033898305	-0.290995925334642	0.784673450188268 
0.889322033898305	-0.238087575273798	0.721582562606071 
0.889322033898305	-0.185179225212954	0.662079959642905 
0.889322033898305	-0.13227087515211	0.605951405487861 
0.889322033898305	-0.079362525091266	0.553007633784037 
0.889322033898305	-0.0264541750304219	0.503081046777898 
0.889322033898305	0.0264541750304219	0.456022996250809 
0.889322033898305	0.079362525091266	0.411701537404599 
0.889322033898305	0.13227087515211	0.369999572134974 
0.889322033898305	0.185179225212954	0.330813317549958 
0.889322033898305	0.238087575273798	0.294051050854996 
0.889322033898305	0.290995925334642	0.259632094073391 
0.889322033898305	0.343904275395486	0.227486012460383 
0.889322033898305	0.39681262545633	0.197552009695326 
0.889322033898305	0.449720975517174	0.169778511723173 
0.889322033898305	0.502629325578017	0.144122940211068 
0.889322033898305	0.555537675638861	0.120551686866665 
0.889322033898305	0.608446025699706	0.0990403124905687 
0.889322033898305	0.661354375760549	0.0795740112720016 
0.889322033898305	0.714262725821393	0.0621484040347696 
0.889322033898305	0.767171075882237	0.0467707579868897 
0.889322033898305	0.820079425943081	0.0334617818254887 
0.889322033898305	0.872987776003925	0.0222582255297228 
0.889322033898305	0.925896126064769	0.0132166448028922 
0.889322033898305	0.978804476125613	0.00641890984537297 
0.889322033898305	1.03171282618646	0.00198042250348076 
0.889322033898305	1.0846211762473	6.27088691402631e-05 
0.889322033898305	1.13752952630815	0.000893408804733643 
0.889322033898305	1.19043787636899	0.00479945936219782 
0.889322033898305	1.24334622642983	0.0122654007129028 
0.889322033898305	1.29625457649068	0.0240436140783774 
0.889322033898305	1.34916292655152	0.0413840892660569 
0.889322033898305	1.40207127661236	0.0665832586648991 
0.889322033898305	1.45497962667321	0.104596088648386 
0.889322033898305	1.50788797673405	0.169867735189368 
0.889322033898305	1.5607963267949	0.372485956119017 
0.922881355932203	-1.5607963267949	10.0247064044428 
0.922881355932203	-1.50788797673405	6.48869346106095 
0.922881355932203	-1.45497962667321	5.3159504946891 
0.922881355932203	-1.40207127661236	4.59379586775861 
0.922881355932203	-1.34916292655152	4.071177452528 
0.922881355932203	-1.29625457649068	3.66188941857846 
0.922881355932203	-1.24334622642983	3.32588068838862 
0.922881355932203	-1.19043787636899	3.04124612750129 
0.922881355932203	-1.13752952630814	2.79469019701775 
0.922881355932203	-1.0846211762473	2.57753373425062 
0.922881355932203	-1.03171282618646	2.38379715932176 
0.922881355932203	-0.978804476125613	2.20918566972156 
0.922881355932203	-0.925896126064769	2.05051061975784 
0.922881355932203	-0.872987776003925	1.90533981258164 
0.922881355932203	-0.820079425943081	1.77177595646914 
0.922881355932203	-0.767171075882237	1.6483107515351 
0.922881355932203	-0.714262725821393	1.53372559690308 
0.922881355932203	-0.661354375760549	1.42702211428438 
0.922881355932203	-0.608446025699705	1.32737235192023 
0.922881355932203	-0.555537675638861	1.23408233852315 
0.922881355932203	-0.502629325578018	1.14656491237992 
0.922881355932203	-0.449720975517174	1.06431913222152 
0.922881355932203	-0.39681262545633	0.986914447369319 
0.922881355932203	-0.343904275395486	0.913978367969506 
0.922881355932203	-0.290995925334642	0.845186748920546 
0.922881355932203	-0.238087575273798	0.780256052954126 
0.922881355932203	-0.185179225212954	0.718937131695524 
0.922881355932203	-0.13227087515211	0.661010184922742 
0.922881355932203	-0.079362525091266	0.606280644596778 
0.922881355932203	-0.0264541750304219	0.554575792574557 
0.922881355932203	0.0264541750304219	0.50574196655588 
0.922881355932203	0.079362525091266	0.459642242693588 
0.922881355932203	0.13227087515211	0.416154508801823 
0.922881355932203	0.185179225212954	0.37516986159907 
0.922881355932203	0.238087575273798	0.336591276608671 
0.922881355932203	0.290995925334642	0.300332511442843 
0.922881355932203	0.343904275395486	0.266317213150911 
0.922881355932203	0.39681262545633	0.234478208864281 
0.922881355932203	0.449720975517174	0.204756966765752 
0.922881355932203	0.502629325578017	0.177103222074563 
0.922881355932203	0.555537675638861	0.15147477096187 
0.922881355932203	0.608446025699706	0.127837444960345 
0.922881355932203	0.661354375760549	0.106165290712468 
0.922881355932203	0.714262725821393	0.0864409966260526 
0.922881355932203	0.767171075882237	0.0686566320470635 
0.922881355932203	0.820079425943081	0.0528148006801913 
0.922881355932203	0.872987776003925	0.038930366376865 
0.922881355932203	0.925896126064769	0.0270330006888673 
0.922881355932203	0.978804476125613	0.0171709548994731 
0.922881355932203	1.03171282618646	0.00941672724383875 
0.922881355932203	1.0846211762473	0.00387578604351288 
0.922881355932203	1.13752952630815	0.000700453334077875 
0.922881355932203	1.19043787636899	0.000112987596614782 
0.922881355932203	1.24334622642983	0.0024461767336785 
0.922881355932203	1.29625457649068	0.00822012126907231 
0.922881355932203	1.34916292655152	0.0183023083315323 
0.922881355932203	1.40207127661236	0.0342900102149716 
0.922881355932203	1.45497962667321	0.0596335476624032 
0.922881355932203	1.50788797673405	0.104396466058369 
0.922881355932203	1.5607963267949	0.24528515509075 
0.956440677966102	-1.5607963267949	10.2609656302723 
0.956440677966102	-1.50788797673405	6.66322315499317 
0.956440677966102	-1.45497962667321	5.4699714604763 
0.956440677966102	-1.40207127661236	4.73514754100975 
0.956440677966102	-1.34916292655152	4.20331765826374 
0.956440677966102	-1.29625457649068	3.78677133618898 
0.956440677966102	-1.24334622642983	3.44475833716907 
0.956440677966102	-1.19043787636899	3.15499102406809 
0.956440677966102	-1.13752952630814	2.90394157728962 
0.956440677966102	-1.0846211762473	2.68277908187746 
0.956440677966102	-1.03171282618646	2.48541927938262 
0.956440677966102	-0.978804476125613	2.30749204946867 
0.956440677966102	-0.925896126064769	2.14575268867308 
0.956440677966102	-0.872987776003925	1.99772609653571 
0.956440677966102	-0.820079425943081	1.86148136241566 
0.956440677966102	-0.767171075882237	1.73548330227615 
0.956440677966102	-0.714262725821393	1.61849142911302 
0.956440677966102	-0.661354375760549	1.50948925964514 
0.956440677966102	-0.608446025699705	1.40763364425167 
0.956440677966102	-0.555537675638861	1.31221767922916 
0.956440677966102	-0.502629325578018	1.22264305531764 
0.956440677966102	-0.449720975517174	1.13839910198016 
0.956440677966102	-0.39681262545633	1.05904667300158 
0.956440677966102	-0.343904275395486	0.984205592080196 
0.956440677966102	-0.290995925334642	0.913544756352311 
0.956440677966102	-0.238087575273798	0.846774252001668 
0.956440677966102	-0.185179225212954	0.78363901244763 
0.956440677966102	-0.13227087515211	0.723913673057111 
0.956440677966102	-0.079362525091266	0.667398364109006 
0.956440677966102	-0.0264541750304219	0.613915247070703 
0.956440677966102	0.0264541750304219	0.563305645560438 
0.956440677966102	0.079362525091266	0.515427656682064 
0.956440677966102	0.13227087515211	0.470154154168158 
0.956440677966102	0.185179225212954	0.427371114347668 
0.956440677966102	0.238087575273798	0.386976211061833 
0.956440677966102	0.290995925334642	0.348877637511782 
0.956440677966102	0.343904275395486	0.312993122540924 
0.956440677966102	0.39681262545633	0.279249116732724 
0.956440677966102	0.449720975517174	0.247580130507817 
0.956440677966102	0.502629325578017	0.217928212637544 
0.956440677966102	0.555537675638861	0.190242563756563 
0.956440677966102	0.608446025699706	0.164479286129608 
0.956440677966102	0.661354375760549	0.140601278852422 
0.956440677966102	0.714262725821393	0.118578297916822 
0.956440677966102	0.767171075882237	0.0983872148067236 
0.956440677966102	0.820079425943081	0.0800125282343805 
0.956440677966102	0.872987776003925	0.0634472159234936 
0.956440677966102	0.925896126064769	0.0486940652743286 
0.956440677966102	0.978804476125613	0.0357677086530597 
0.956440677966102	1.03171282618646	0.0246977406836827 
0.956440677966102	1.0846211762473	0.0155335719173718 
0.956440677966102	1.13752952630815	0.00835220656290811 
0.956440677966102	1.19043787636899	0.00327122453051769 
0.956440677966102	1.24334622642983	0.000471661453940039 
0.956440677966102	1.29625457649068	0.000241337159253036 
0.956440677966102	1.34916292655152	0.00306523609649359 
0.956440677966102	1.40207127661236	0.00984147046452958 
0.956440677966102	1.45497962667321	0.0225157153759056 
0.956440677966102	1.50788797673405	0.0467699056268547 
0.956440677966102	1.5607963267949	0.125929062761967 
0.99	-1.5607963267949	10.5121809101572 
0.99	-1.50788797673405	6.85270890298086 
0.99	-1.45497962667321	5.63894848031897 
0.99	-1.40207127661236	4.89145526831637 
0.99	-1.34916292655152	4.35041391805495 
0.99	-1.29625457649068	3.92660930785498 
0.99	-1.24334622642983	3.57859204000498 
0.99	-1.19043787636899	3.28369197469036 
0.99	-1.13752952630814	3.02814901161697 
0.99	-1.0846211762473	2.80298048355978 
0.99	-1.03171282618646	2.60199745349895 
0.99	-0.978804476125613	2.42075448327127 
0.99	-0.925896126064769	2.2559508116438 
0.99	-0.872987776003925	2.10506843454526 
0.99	-0.820079425943081	1.96614282241765 
0.99	-0.767171075882237	1.83761190707266 
0.99	-0.714262725821393	1.71821331537843 
0.99	-0.661354375760549	1.60691245906136 
0.99	-0.608446025699705	1.50285099063859 
0.99	-0.555537675638861	1.40530907399065 
0.99	-0.502629325578018	1.31367725231084 
0.99	-0.449720975517174	1.22743512579427 
0.99	-0.39681262545633	1.14613495268932 
0.99	-0.343904275395486	1.06938887024636 
0.99	-0.290995925334642	0.99685881783955 
0.99	-0.238087575273798	0.928248505104684 
0.99	-0.185179225212954	0.86329694725521 
0.99	-0.13227087515211	0.801773215246954 
0.99	-0.079362525091266	0.743472137676708 
0.99	-0.0264541750304219	0.688210755622324 
0.99	0.0264541750304219	0.63582537862047 
0.99	0.079362525091266	0.586169124726014 
0.99	0.13227087515211	0.539109853589967 
0.99	0.185179225212954	0.49452842115174 
0.99	0.238087575273798	0.452317199570469 
0.99	0.290995925334642	0.412378817636195 
0.99	0.343904275395486	0.374625085986412 
0.99	0.39681262545633	0.33897607865664 
0.99	0.449720975517174	0.305359348305356 
0.99	0.502629325578017	0.273709257256001 
0.99	0.555537675638861	0.243966410606729 
0.99	0.608446025699706	0.216077181354345 
0.99	0.661354375760549	0.189993321047849 
0.99	0.714262725821393	0.165671653263066 
0.99	0.767171075882237	0.143073851621858 
0.99	0.820079425943081	0.122166309844044 
0.99	0.872987776003925	0.102920119525597 
0.99	0.925896126064769	0.0853111839152645 
0.99	0.978804476125613	0.0693205164621208 
0.99	1.03171282618646	0.0549348081790012 
0.99	1.0846211762473	0.0421474118467052 
0.99	1.13752952630815	0.0309600138472129 
0.99	1.19043787636899	0.0213855155198955 
0.99	1.24334622642983	0.0134532002296764 
0.99	1.29625457649068	0.00721860710490875 
0.99	1.34916292655152	0.00278421791692992 
0.99	1.40207127661236	0.000348984769562859 
0.99	1.45497962667321	0.00035393714488347 
0.99	1.50788797673405	0.00409939925081659 
0.99	1.5607963267949	0.0215290244886615 

==> figs/Lyap_data_shifted.txt <==
-1	-1.4707963267949	0.296397759723712 
-1	-1.25088484104361	0.0854683645079587 
-1	-1.03097335529233	0.025662521559206 
-1	-0.81106186954104	0.0264552883336879 
-1	-0.591150383789754	0.0708864758904152 
-1	-0.371238898038469	0.154559108442463 
-1	-0.151327412287183	0.278031523989171 
-1	0.0685840734641023	0.445328264139684 
-1	0.288495559215388	0.664335697035892 
-1	0.508407044966673	0.948759312801434 
-1	0.728318530717959	1.32296264959397 
-1	0.948230016469244	1.83462519661304 
-1	1.16814150222053	2.59625527293477 
-1	1.38805298797182	4.00533406132489 
-0.95	-1.4707963267949	0.287647759723712 
-0.95	-1.25088484104361	0.0767183645079587 
-0.95	-1.03097335529233	0.016912521559206 
-0.95	-0.81106186954104	0.0177052883336879 
-0.95	-0.591150383789754	0.0621364758904152 
-0.95	-0.371238898038469	0.145809108442463 
-0.95	-0.151327412287183	0.269281523989171 
-0.95	0.0685840734641023	0.436578264139684 
-0.95	0.288495559215388	0.655585697035892 
-0.95	0.508407044966673	0.940009312801434 
-0.95	0.728318530717959	1.31421264959397 
-0.95	0.948230016469244	1.82587519661304 
-0.95	1.16814150222053	2.58750527293477 
-0.95	1.38805298797182	3.99658406132489 
-0.9	-1.4707963267949	0.281397759723712 
-0.9	-1.25088484104361	0.0704683645079587 
-0.9	-1.03097335529233	0.010662521559206 
-0.9	-0.81106186954104	0.0114552883336879 
-0.9	-0.591150383789754	0.0558864758904152 
-0.9	-0.371238898038469	0.139559108442463 
-0.9	-0.151327412287183	0.263031523989171 
-0.9	0.0685840734641023	0.430328264139684 
-0.9	0.288495559215388	0.649335697035892 
-0.9	0.508407044966673	0.933759312801434 
-0.9	0.728318530717959	1.30796264959397 
-0.9	0.948230016469244	1.81962519661304 
-0.9	1.16814150222053	2.58125527293477 
-0.9	1.38805298797182	3.99033406132488 
-0.85	-1.4707963267949	0.277647759723712 
-0.85	-1.25088484104361	0.0667183645079586 
-0.85	-1.03097335529233	0.00691252155920596 
-0.85	-0.81106186954104	0.00770528833368789 
-0.85	-0.591150383789754	0.0521364758904151 
-0.85	-0.371238898038469	0.135809108442463 
-0.85	-0.151327412287183	0.259281523989171 
-0.85	0.0685840734641023	0.426578264139684 
-0.85	0.288495559215388	0.645585697035892 
-0.85	0.508407044966673	0.930009312801434 
-0.85	0.728318530717959	1.30421264959397 
-0.85	0.948230016469244	1.81587519661304 
-0.85	1.16814150222053	2.57750527293477 
-0.85	1.38805298797182	3.98658406132489 
-0.8	-1.4707963267949	0.276397759723712 
-0.8	-1.25088484104361	0.0654683645079587 
-0.8	-1.03097335529233	0.00566252155920599 
-0.8	-0.81106186954104	0.00645528833368791 
-0.8	-0.591150383789754	0.0508864758904152 
-0.8	-0.371238898038469	0.134559108442463 
-0.8	-0.151327412287183	0.258031523989171 
-0.8	0.0685840734641023	0.425328264139684 
-0.8	0.288495559215388	0.644335697035892 
-0.8	0.508407044966673	0.928759312801434 
-0.8	0.728318530717959	1.30296264959397 
-0.8	0.948230016469244	1.81462519661304 
-0.8	1.16814150222053	2.57625527293477 
-0.8	1.38805298797182	3.98533406132489 
-0.75	-1.4707963267949	0.277647759723712 
-0.75	-1.25088484104361	0.0667183645079587 
-0.75	-1.03097335529233	0.00691252155920602 
-0.75	-0.81106186954104	0.00770528833368794 
-0.75	-0.591150383789754	0.0521364758904152 
-0.75	-0.371238898038469	0.135809108442463 
-0.75	-0.151327412287183	0.259281523989171 
-0.75	0.0685840734641023	0.426578264139684 
-0.75	0.288495559215388	0.645585697035892 
-0.75	0.508407044966673	0.930009312801434 
-0.75	0.728318530717959	1.30421264959397 
-0.75	0.948230016469244	1.81587519661304 
-0.75	1.16814150222053	2.57750527293477 
-0.75	1.38805298797182	3.98658406132489 
-0.7	-1.4707963267949	0.281397759723712 
-0.7	-1.25088484104361	0.0704683645079587 
-0.7	-1.03097335529233	0.010662521559206 
-0.7	-0.81106186954104	0.0114552883336879 
-0.7	-0.591150383789754	0.0558864758904152 
-0.7	-0.371238898038469	0.139559108442463 
-0.7	-0.151327412287183	0.263031523989171 
-0.7	0.0685840734641023	0.430328264139684 
-0.7	0.288495559215388	0.649335697035892 
-0.7	0.508407044966673	0.933759312801434 
-0.7	0.728318530717959	1.30796264959397 
-0.7	0.948230016469244	1.81962519661304 
-0.7	1.16814150222053	2.58125527293477 
-0.7	1.38805298797182	3.99033406132488 
-0.65	-1.4707963267949	0.287647759723712 
-0.65	-1.25088484104361	0.0767183645079587 
-0.65	-1.03097335529233	0.016912521559206 
-0.65	-0.81106186954104	0.017705288333688 
-0.65	-0.591150383789754	0.0621364758904152 
-0.65	-0.371238898038469	0.145809108442463 
-0.65	-0.151327412287183	0.269281523989171 
-0.65	0.0685840734641023	0.436578264139684 
-0.65	0.288495559215388	0.655585697035892 
-0.65	0.508407044966673	0.940009312801434 
-0.65	0.728318530717959	1.31421264959397 
-0.65	0.948230016469244	1.82587519661304 
-0.65	1.16814150222053	2.58750527293477 
-0.65	1.38805298797182	3.99658406132489 
-0.6	-1.4707963267949	0.296397759723712 
-0.6	-1.25088484104361	0.0854683645079587 
-0.6	-1.03097335529233	0.025662521559206 
-0.6	-0.81106186954104	0.0264552883336879 
-0.6	-0.591150383789754	0.0708864758904152 
-0.6	-0.371238898038469	0.154559108442463 
-0.6	-0.151327412287183	0.278031523989171 
-0.6	0.0685840734641023	0.445328264139684 
-0.6	0.288495559215388	0.664335697035892 
-0.6	0.508407044966673	0.948759312801434 
-0.6	0.728318530717959	1.32296264959397 
-0.6	0.948230016469244	1.83462519661304 
-0.6	1.16814150222053	2.59625527293477 
-0.6	1.38805298797182	4.00533406132489 
-0.55	-1.4707963267949	0.307647759723712 
-0.55	-1.25088484104361	0.0967183645079587 
-0.55	-1.03097335529233	0.036912521559206 
-0.55	-0.81106186954104	0.0377052883336879 
-0.55	-0.591150383789754	0.0821364758904152 
-0.55	-0.371238898038469	0.165809108442463 
-0.55	-0.151327412287183	0.289281523989171 
-0.55	0.0685840734641023	0.456578264139684 
-0.55	0.288495559215388	0.675585697035892 
-0.55	0.508407044966673	0.960009312801434 
-0.55	0.728318530717959	1.33421264959397 
-0.55	0.948230016469244	1.84587519661304 
-0.55	1.16814150222053	2.60750527293477 
-0.55	1.38805298797182	4.01658406132488 
-0.5	-1.4707963267949	0.321397759723712 
-0.5	-1.25088484104361	0.110468364507959 
-0.5	-1.03097335529233	0.050662521559206 
-0.5	-0.81106186954104	0.051455288333688 
-0.5	-0.591150383789754	0.0958864758904152 
-0.5	-0.371238898038469	0.179559108442463 
-0.5	-0.151327412287183	0.303031523989171 
-0.5	0.0685840734641023	0.470328264139684 
-0.5	0.288495559215388	0.689335697035892 
-0.5	0.508407044966673	0.973759312801434 
-0.5	0.728318530717959	1.34796264959397 
-0.5	0.948230016469244	1.85962519661304 
-0.5	1.16814150222053	2.62125527293477 
-0.5	1.38805298797182	4.03033406132488 
-0.45	-1.4707963267949	0.337647759723712 
-0.45	-1.25088484104361	0.126718364507959 
-0.45	-1.03097335529233	0.066912521559206 
-0.45	-0.81106186954104	0.0677052883336879 
-0.45	-0.591150383789754	0.112136475890415 
-0.45	-0.371238898038469	0.195809108442463 
-0.45	-0.151327412287183	0.319281523989171 
-0.45	0.0685840734641023	0.486578264139684 
-0.45	0.288495559215388	0.705585697035892 
-0.45	0.508407044966673	0.990009312801434 
-0.45	0.728318530717959	1.36421264959397 
-0.45	0.948230016469244	1.87587519661304 
-0.45	1.16814150222053	2.63750527293477 
-0.45	1.38805298797182	4.04658406132488 
-0.4	-1.4707963267949	0.356397759723712 
-0.4	-1.25088484104361	0.145468364507959 
-0.4	-1.03097335529233	0.0856625215592061 
-0.4	-0.81106186954104	0.086455288333688 
-0.4	-0.591150383789754	0.130886475890415 
-0.4	-0.371238898038469	0.214559108442463 
-0.4	-0.151327412287183	0.338031523989171 
-0.4	0.0685840734641023	0.505328264139684 
-0.4	0.288495559215388	0.724335697035892 
-0.4	0.508407044966673	1.00875931280143 
-0.4	0.728318530717959	1.38296264959397 
-0.4	0.948230016469244	1.89462519661304 
-0.4	1.16814150222053	2.65625527293477 
-0.4	1.38805298797182	4.06533406132488 
-0.35	-1.4707963267949	0.377647759723712 
-0.35	-1.25088484104361	0.166718364507959 
-0.35	-1.03097335529233	0.106912521559206 
-0.35	-0.81106186954104	0.107705288333688 
-0.35	-0.591150383789754	0.152136475890415 
-0.35	-0.371238898038469	0.235809108442463 
-0.35	-0.151327412287183	0.359281523989171 
-0.35	0.0685840734641023	0.526578264139684 
-0.35	0.288495559215388	0.745585697035892 
-0.35	0.508407044966673	1.03000931280143 
-0.35	0.728318530717959	1.40421264959397 
-0.35	0.948230016469244	1.91587519661304 
-0.35	1.16814150222053	2.67750527293477 
-0.35	1.38805298797182	4.08658406132488 
-0.3	-1.4707963267949	0.401397759723712 
-0.3	-1.25088484104361	0.190468364507959 
-0.3	-1.03097335529233	0.130662521559206 
-0.3	-0.81106186954104	0.131455288333688 
-0.3	-0.591150383789754	0.175886475890415 
-0.3	-0.371238898038469	0.259559108442463 
-0.3	-0.151327412287183	0.383031523989171 
-0.3	0.0685840734641023	0.550328264139684 
-0.3	0.288495559215388	0.769335697035892 
-0.3	0.508407044966673	1.05375931280143 
-0.3	0.728318530717959	1.42796264959397 
-0.3	0.948230016469244	1.93962519661304 
-0.3	1.16814150222053	2.70125527293477 
-0.3	1.38805298797182	4.11033406132488 
-0.25	-1.4707963267949	0.427647759723712 
-0.25	-1.25088484104361	0.216718364507959 
-0.25	-1.03097335529233	0.156912521559206 
-0.25	-0.81106186954104	0.157705288333688 
-0.25	-0.591150383789754	0.202136475890415 
-0.25	-0.371238898038469	0.285809108442463 
-0.25	-0.151327412287183	0.409281523989171 
-0.25	0.0685840734641023	0.576578264139684 
-0.25	0.288495559215388	0.795585697035892 
-0.25	0.508407044966673	1.08000931280143 
-0.25	0.728318530717959	1.45421264959397 
-0.25	0.948230016469244	1.96587519661304 
-0.25	1.16814150222053	2.72750527293477 
-0.25	1.38805298797182	4.13658406132488 
-0.2	-1.4707963267949	0.456397759723712 
-0.2	-1.25088484104361	0.245468364507959 
-0.2	-1.03097335529233	0.185662521559206 
-0.2	-0.81106186954104	0.186455288333688 
-0.2	-0.591150383789754	0.230886475890415 
-0.2	-0.371238898038469	0.314559108442463 
-0.2	-0.151327412287183	0.438031523989171 
-0.2	0.0685840734641023	0.605328264139684 
-0.2	0.288495559215388	0.824335697035892 
-0.2	0.508407044966673	1.10875931280143 
-0.2	0.728318530717959	1.48296264959397 
-0.2	0.948230016469244	1.99462519661304 
-0.2	1.16814150222053	2.75625527293477 
-0.2	1.38805298797182	4.16533406132489 
-0.15	-1.4707963267949	0.487647759723712 
-0.15	-1.25088484104361	0.276718364507959 
-0.15	-1.03097335529233	0.216912521559206 
-0.15	-0.81106186954104	0.217705288333688 
-0.15	-0.591150383789754	0.262136475890415 
-0.15	-0.371238898038469	0.345809108442463 
-0.15	-0.151327412287183	0.469281523989171 
-0.15	0.0685840734641023	0.636578264139684 
-0.15	0.288495559215388	0.855585697035892 
-0.15	0.508407044966673	1.14000931280143 
-0.15	0.728318530717959	1.51421264959397 
-0.15	0.948230016469244	2.02587519661304 
-0.15	1.16814150222053	2.78750527293477 
-0.15	1.38805298797182	4.19658406132489 
-0.1	-1.4707963267949	0.521397759723712 
-0.1	-1.25088484104361	0.310468364507959 
-0.1	-1.03097335529233	0.250662521559206 
-0.1	-0.81106186954104	0.251455288333688 
-0.1	-0.591150383789754	0.295886475890415 
-0.1	-0.371238898038469	0.379559108442463 
-0.1	-0.151327412287183	0.503031523989171 
-0.1	0.0685840734641023	0.670328264139684 
-0.1	0.288495559215388	0.889335697035892 
-0.1	0.508407044966673	1.17375931280143 
-0.1	0.728318530717959	1.54796264959397 
-0.1	0.948230016469244	2.05962519661304 
-0.1	1.16814150222053	2.82125527293477 
-0.1	1.38805298797182	4.23033406132488 
-0.0499999999999999	-1.4707963267949	0.557647759723712 
-0.0499999999999999	-1.25088484104361	0.346718364507959 
-0.0499999999999999	-1.03097335529233	0.286912521559206 
-0.0499999999999999	-0.81106186954104	0.287705288333688 
-0.0499999999999999	-0.591150383789754	0.332136475890415 
-0.0499999999999999	-0.371238898038469	0.415809108442463 
-0.0499999999999999	-0.151327412287183	0.539281523989171 
-0.0499999999999999	0.0685840734641023	0.706578264139684 
-0.0499999999999999	0.288495559215388	0.925585697035892 
-0.0499999999999999	0.508407044966673	1.21000931280143 
-0.0499999999999999	0.728318530717959	1.58421264959397 
-0.0499999999999999	0.948230016469244	2.09587519661304 
-0.0499999999999999	1.16814150222053	2.85750527293477 
-0.0499999999999999	1.38805298797182	4.26658406132488 
0	-1.4707963267949	0.596397759723712 
0	-1.25088484104361	0.385468364507959 
0	-1.03097335529233	0.325662521559206 
0	-0.81106186954104	0.326455288333688 
0	-0.591150383789754	0.370886475890415 
0	-0.371238898038469	0.454559108442463 
0	-0.151327412287183	0.578031523989171 
0	0.0685840734641023	0.745328264139684 
0	0.288495559215388	0.964335697035892 
0	0.508407044966673	1.24875931280143 
0	0.728318530717959	1.62296264959397 
0	0.948230016469244	2.13462519661304 
0	1.16814150222053	2.89625527293477 
0	1.38805298797182	4.30533406132488 
0.0499999999999999	-1.4707963267949	0.637647759723712 
0.0499999999999999	-1.25088484104361	0.426718364507959 
0.0499999999999999	-1.03097335529233	0.366912521559206 
0.0499999999999999	-0.81106186954104	0.367705288333688 
0.0499999999999999	-0.591150383789754	0.412136475890415 
0.0499999999999999	-0.371238898038469	0.495809108442463 
0.0499999999999999	-0.151327412287183	0.619281523989171 
0.0499999999999999	0.0685840734641023	0.786578264139684 
0.0499999999999999	0.288495559215388	1.00558569703589 
0.0499999999999999	0.508407044966673	1.29000931280143 
0.0499999999999999	0.728318530717959	1.66421264959397 
0.0499999999999999	0.948230016469244	2.17587519661304 
0.0499999999999999	1.16814150222053	2.93750527293477 
0.0499999999999999	1.38805298797182	4.34658406132488 
0.1	-1.4707963267949	0.681397759723712 
0.1	-1.25088484104361	0.470468364507959 
0.1	-1.03097335529233	0.410662521559206 
0.1	-0.81106186954104	0.411455288333688 
0.1	-0.591150383789754	0.455886475890415 
0.1	-0.371238898038469	0.539559108442463 
0.1	-0.151327412287183	0.663031523989171 
0.1	0.0685840734641023	0.830328264139684 
0.1	0.288495559215388	1.04933569703589 
0.1	0.508407044966673	1.33375931280143 
0.1	0.728318530717959	1.70796264959397 
0.1	0.948230016469244	2.21962519661304 
0.1	1.16814150222053	2.98125527293477 
0.1	1.38805298797182	4.39033406132488 
0.15	-1.4707963267949	0.727647759723712 
0.15	-1.25088484104361	0.516718364507959 
0.15	-1.03097335529233	0.456912521559206 
0.15	-0.81106186954104	0.457705288333688 
0.15	-0.591150383789754	0.502136475890415 
0.15	-0.371238898038469	0.585809108442463 
0.15	-0.151327412287183	0.709281523989171 
0.15	0.0685840734641023	0.876578264139684 
0.15	0.288495559215388	1.09558569703589 
0.15	0.508407044966673	1.38000931280143 
0.15	0.728318530717959	1.75421264959397 
0.15	0.948230016469244	2.26587519661304 
0.15	1.16814150222053	3.02750527293477 
0.15	1.38805298797182	4.43658406132488 
0.2	-1.4707963267949	0.776397759723712 
0.2	-1.25088484104361	0.565468364507959 
0.2	-1.03097335529233	0.505662521559206 
0.2	-0.81106186954104	0.506455288333688 
0.2	-0.591150383789754	0.550886475890415 
0.2	-0.371238898038469	0.634559108442463 
0.2	-0.151327412287183	0.758031523989171 
0.2	0.0685840734641023	0.925328264139684 
0.2	0.288495559215388	1.14433569703589 
0.2	0.508407044966673	1.42875931280143 
0.2	0.728318530717959	1.80296264959397 
0.2	0.948230016469244	2.31462519661304 
0.2	1.16814150222053	3.07625527293477 
0.2	1.38805298797182	4.48533406132488 
0.25	-1.4707963267949	0.827647759723712 
0.25	-1.25088484104361	0.616718364507959 
0.25	-1.03097335529233	0.556912521559206 
0.25	-0.81106186954104	0.557705288333688 
0.25	-0.591150383789754	0.602136475890415 
0.25	-0.371238898038469	0.685809108442463 
0.25	-0.151327412287183	0.809281523989171 
0.25	0.0685840734641023	0.976578264139684 
0.25	0.288495559215388	1.19558569703589 
0.25	0.508407044966673	1.48000931280143 
0.25	0.728318530717959	1.85421264959397 
0.25	0.948230016469244	2.36587519661304 
0.25	1.16814150222053	3.12750527293477 
0.25	1.38805298797182	4.53658406132489 
0.3	-1.4707963267949	0.881397759723712 
0.3	-1.25088484104361	0.670468364507959 
0.3	-1.03097335529233	0.610662521559206 
0.3	-0.81106186954104	0.611455288333688 
0.3	-0.591150383789754	0.655886475890415 
0.3	-0.371238898038469	0.739559108442463 
0.3	-0.151327412287183	0.863031523989171 
0.3	0.0685840734641023	1.03032826413968 
0.3	0.288495559215388	1.24933569703589 
0.3	0.508407044966673	1.53375931280143 
0.3	0.728318530717959	1.90796264959397 
0.3	0.948230016469244	2.41962519661304 
0.3	1.16814150222053	3.18125527293477 
0.3	1.38805298797182	4.59033406132489 
0.35	-1.4707963267949	0.937647759723712 
0.35	-1.25088484104361	0.726718364507959 
0.35	-1.03097335529233	0.666912521559206 
0.35	-0.81106186954104	0.667705288333688 
0.35	-0.591150383789754	0.712136475890415 
0.35	-0.371238898038469	0.795809108442463 
0.35	-0.151327412287183	0.919281523989171 
0.35	0.0685840734641023	1.08657826413968 
0.35	0.288495559215388	1.30558569703589 
0.35	0.508407044966673	1.59000931280143 
0.35	0.728318530717959	1.96421264959397 
0.35	0.948230016469244	2.47587519661304 
0.35	1.16814150222053	3.23750527293477 
0.35	1.38805298797182	4.64658406132488 
0.4	-1.4707963267949	0.996397759723712 
0.4	-1.25088484104361	0.785468364507959 
0.4	-1.03097335529233	0.725662521559206 
0.4	-0.81106186954104	0.726455288333688 
0.4	-0.591150383789754	0.770886475890415 
0.4	-0.371238898038469	0.854559108442463 
0.4	-0.151327412287183	0.978031523989171 
0.4	0.0685840734641023	1.14532826413968 
0.4	0.288495559215388	1.36433569703589 
0.4	0.508407044966673	1.64875931280143 
0.4	0.728318530717959	2.02296264959397 
0.4	0.948230016469244	2.53462519661304 
0.4	1.16814150222053	3.29625527293477 
0.4	1.38805298797182	4.70533406132488 
0.45	-1.4707963267949	1.05764775972371 
0.45	-1.25088484104361	0.846718364507959 
0.45	-1.03097335529233	0.786912521559206 
0.45	-0.81106186954104	0.787705288333688 
0.45	-0.591150383789754	0.832136475890415 
0.45	-0.371238898038469	0.915809108442463 
0.45	-0.151327412287183	1.03928152398917 
0.45	0.0685840734641023	1.20657826413968 
0.45	0.288495559215388	1.42558569703589 
0.45	0.508407044966673	1.71000931280143 
0.45	0.728318530717959	2.08421264959397 
0.45	0.948230016469244	2.59587519661304 
0.45	1.16814150222053	3.35750527293477 
0.45	1.38805298797182	4.76658406132488 
0.5	-1.4707963267949	1.12139775972371 
0.5	-1.25088484104361	0.910468364507959 
0.5	-1.03097335529233	0.850662521559206 
0.5	-0.81106186954104	0.851455288333688 
0.5	-0.591150383789754	0.895886475890415 
0.5	-0.371238898038469	0.979559108442463 
0.5	-0.151327412287183	1.10303152398917 
0.5	0.0685840734641023	1.27032826413968 
0.5	0.288495559215388	1.48933569703589 
0.5	0.508407044966673	1.77375931280143 
0.5	0.728318530717959	2.14796264959397 
0.5	0.948230016469244	2.65962519661304 
0.5	1.16814150222053	3.42125527293477 
0.5	1.38805298797182	4.83033406132488 
0.55	-1.4707963267949	1.18764775972371 
0.55	-1.25088484104361	0.976718364507959 
0.55	-1.03097335529233	0.916912521559206 
0.55	-0.81106186954104	0.917705288333688 
0.55	-0.591150383789754	0.962136475890415 
0.55	-0.371238898038469	1.04580910844246 
0.55	-0.151327412287183	1.16928152398917 
0.55	0.0685840734641023	1.33657826413968 
0.55	0.288495559215388	1.55558569703589 
0.55	0.508407044966673	1.84000931280143 
0.55	0.728318530717959	2.21421264959397 
0.55	0.948230016469244	2.72587519661304 
0.55	1.16814150222053	3.48750527293477 
0.55	1.38805298797182	4.89658406132488 
0.6	-1.4707963267949	1.25639775972371 
0.6	-1.25088484104361	1.04546836450796 
0.6	-1.03097335529233	0.985662521559206 
0.6	-0.81106186954104	0.986455288333688 
0.6	-0.591150383789754	1.03088647589042 
0.6	-0.371238898038469	1.11455910844246 
0.6	-0.151327412287183	1.23803152398917 
0.6	0.0685840734641023	1.40532826413968 
0.6	0.288495559215388	1.62433569703589 
0.6	0.508407044966673	1.90875931280143 
0.6	0.728318530717959	2.28296264959397 
0.6	0.948230016469244	2.79462519661304 
0.6	1.16814150222053	3.55625527293477 
0.6	1.38805298797182	4.96533406132488 
0.65	-1.4707963267949	1.32764775972371 
0.65	-1.25088484104361	1.11671836450796 
0.65	-1.03097335529233	1.05691252155921 
0.65	-0.81106186954104	1.05770528833369 
0.65	-0.591150383789754	1.10213647589042 
0.65	-0.371238898038469	1.18580910844246 
0.65	-0.151327412287183	1.30928152398917 
0.65	0.0685840734641023	1.47657826413968 
0.65	0.288495559215388	1.69558569703589 
0.65	0.508407044966673	1.98000931280143 
0.65	0.728318530717959	2.35421264959397 
0.65	0.948230016469244	2.86587519661304 
0.65	1.16814150222053	3.62750527293477 
0.65	1.38805298797182	5.03658406132489 
0.7	-1.4707963267949	1.40139775972371 
0.7	-1.25088484104361	1.19046836450796 
0.7	-1.03097335529233	1.13066252155921 
0.7	-0.81106186954104	1.13145528833369 
0.7	-0.591150383789754	1.17588647589042 
0.7	-0.371238898038469	1.25955910844246 
0.7	-0.151327412287183	1.38303152398917 
0.7	0.0685840734641023	1.55032826413968 
0.7	0.288495559215388	1.76933569703589 
0.7	0.508407044966673	2.05375931280143 
0.7	0.728318530717959	2.42796264959397 
0.7	0.948230016469244	2.93962519661304 
0.7	1.16814150222053	3.70125527293477 
0.7	1.38805298797182	5.11033406132488 
0.75	-1.4707963267949	1.47764775972371 
0.75	-1.25088484104361	1.26671836450796 
0.75	-1.03097335529233	1.20691252155921 
0.75	-0.81106186954104	1.20770528833369 
0.75	-0.591150383789754	1.25213647589042 
0.75	-0.371238898038469	1.33580910844246 
0.75	-0.151327412287183	1.45928152398917 
0.75	0.0685840734641023	1.62657826413968 
0.75	0.288495559215388	1.84558569703589 
0.75	0.508407044966673	2.13000931280143 
0.75	0.728318530717959	2.50421264959397 
0.75	0.948230016469244	3.01587519661304 
0.75	1.16814150222053	3.77750527293477 
0.75	1.38805298797182	5.18658406132488 
0.8	-1.4707963267949	1.55639775972371 
0.8	-1.25088484104361	1.34546836450796 
0.8	-1.03097335529233	1.28566252155921 
0.8	-0.81106186954104	1.28645528833369 
0.8	-0.591150383789754	1.33088647589042 
0.8	-0.371238898038469	1.41455910844246 
0.8	-0.151327412287183	1.53803152398917 
0.8	0.0685840734641023	1.70532826413968 
0.8	0.288495559215388	1.92433569703589 
0.8	0.508407044966673	2.20875931280143 
0.8	0.728318530717959	2.58296264959397 
0.8	0.948230016469244	3.09462519661304 
0.8	1.16814150222053	3.85625527293477 
0.8	1.38805298797182	5.26533406132488 
0.85	-1.4707963267949	1.63764775972371 
0.85	-1.25088484104361	1.42671836450796 
0.85	-1.03097335529233	1.36691252155921 
0.85	-0.81106186954104	1.36770528833369 
0.85	-0.591150383789754	1.41213647589041 
0.85	-0.371238898038469	1.49580910844246 
0.85	-0.151327412287183	1.61928152398917 
0.85	0.0685840734641023	1.78657826413968 
0.85	0.288495559215388	2.00558569703589 
0.85	0.508407044966673	2.29000931280143 
0.85	0.728318530717959	2.66421264959397 
0.85	0.948230016469244	3.17587519661304 
0.85	1.16814150222053	3.93750527293477 
0.85	1.38805298797182	5.34658406132488 
0.9	-1.4707963267949	1.72139775972371 
0.9	-1.25088484104361	1.51046836450796 
0.9	-1.03097335529233	1.45066252155921 
0.9	-0.81106186954104	1.45145528833369 
0.9	-0.591150383789754	1.49588647589042 
0.9	-0.371238898038469	1.57955910844246 
0.9	-0.151327412287183	1.70303152398917 
0.9	0.0685840734641023	1.87032826413968 
0.9	0.288495559215388	2.08933569703589 
0.9	0.508407044966673	2.37375931280143 
0.9	0.728318530717959	2.74796264959397 
0.9	0.948230016469244	3.25962519661304 
0.9	1.16814150222053	4.02125527293477 
0.9	1.38805298797182	5.43033406132488 
0.95	-1.4707963267949	1.80764775972371 
0.95	-1.25088484104361	1.59671836450796 
0.95	-1.03097335529233	1.53691252155921 
0.95	-0.81106186954104	1.53770528833369 
0.95	-0.591150383789754	1.58213647589042 
0.95	-0.371238898038469	1.66580910844246 
0.95	-0.151327412287183	1.78928152398917 
0.95	0.0685840734641023	1.95657826413968 
0.95	0.288495559215388	2.17558569703589 
0.95	0.508407044966673	2.46000931280143 
0.95	0.728318530717959	2.83421264959397 
0.95	0.948230016469244	3.34587519661304 
0.95	1.16814150222053	4.10750527293477 
0.95	1.38805298797182	5.51658406132488 
1	-1.4707963267949	1.89639775972371 
1	-1.25088484104361	1.68546836450796 
1	-1.03097335529233	1.62566252155921 
1	-0.81106186954104	1.62645528833369 
1	-0.591150383789754	1.67088647589042 
1	-0.371238898038469	1.75455910844246 
1	-0.151327412287183	1.87803152398917 
1	0.0685840734641023	2.04532826413968 
1	0.288495559215388	2.26433569703589 
1	0.508407044966673	2.54875931280143 
1	0.728318530717959	2.92296264959397 
1	0.948230016469244	3.43462519661304 
1	1.16814150222053	4.19625527293477 
1	1.38805298797182	5.60533406132488 
